Bigger Isn't Always Better: Towards a General Prior for Medical Image Reconstruction

Diffusion model have been successfully applied to many inverse problems, including MRI and CT reconstruction. Researchers typically re-purpose models originally designed for unconditional sampling without modifications. Using two different posterior sampling algorithms, we show empirically that such large networks are not necessary. Our smallest model, effectively a ResNet, performs almost as good as an attention U-Net on in-distribution reconstruction, while being significantly more robust towards distribution shifts. Furthermore, we introduce models trained on natural images and demonstrate that they can be used in both MRI and CT reconstruction, out-performing model trained on medical images in out-of-distribution cases. As a result of our findings, we strongly caution against simply re-using very large networks and encourage researchers to adapt the model complexity to the respective task. Moreover, we argue that a key step towards a general diffusion-based prior is training on natural images.

==> data/hist_x_0.csv <==
-3.479041916167664450e-01,8.592164600225030924e+00
-3.465069860279440528e-01,8.679175977214661941e+00
-3.451097804391217716e-01,8.612367307542550421e+00
-3.437125748502993794e-01,8.664735293059866450e+00
-3.423153692614769872e-01,8.731426667558539023e+00
-3.409181636726547060e-01,8.543374436055598764e+00
-3.395209580838323138e-01,8.521395529336823316e+00
-3.381237524950099216e-01,8.452402657849873435e+00
-3.367265469061876404e-01,8.423829285405815881e+00
-3.353293413173652482e-01,8.438013920397771983e+00
-3.339321357285428560e-01,8.438013920397771983e+00
-3.325349301397205748e-01,8.347912085700585294e+00
-3.311377245508981826e-01,8.340109705416400843e+00
-3.297405189620757904e-01,8.401544240616381387e+00
-3.283433133732535092e-01,8.385150430840704772e+00
-3.269461077844311170e-01,8.379745012273797755e+00
-3.255489021956087248e-01,8.350526466274656556e+00
-3.241516966067864436e-01,8.236823879299436157e+00
-3.227544910179640514e-01,8.267668554650533963e+00
-3.213572854291416592e-01,8.255692363603817086e+00
-3.199600798403193780e-01,8.177849876839884402e+00
-3.185628742514969858e-01,8.147478778963584745e+00
-3.171656686626745936e-01,8.160382183799493205e+00
-3.157684630738523124e-01,8.213728164504786378e+00
-3.143712574850299202e-01,8.073370806809862188e+00
-3.129740518962075280e-01,8.138968089295676833e+00
-3.115768463073852468e-01,8.059577484677527437e+00
-3.101796407185628546e-01,8.044043191715342545e+00
-3.087824351297404624e-01,7.962667446741541255e+00
-3.073852295409181812e-01,8.026850791174970468e+00
-3.059880239520957890e-01,8.019303585539587331e+00
-3.045908183632733968e-01,7.851815818180791773e+00
-3.031936127744511156e-01,7.920922255053135963e+00
-3.017964071856287234e-01,7.938104808373132926e+00
-3.003992015968063312e-01,7.811311839245980160e+00
-2.990019960079840500e-01,7.856596703781133506e+00
-2.976047904191616578e-01,7.818974711991549142e+00
-2.962075848303392656e-01,7.805223540378724678e+00
-2.948103792415169844e-01,7.746296332647421679e+00
-2.934131736526945922e-01,7.687946449585145281e+00
-2.920159680638722000e-01,7.694716956152356069e+00
-2.906187624750499188e-01,7.665263689238860145e+00
-2.892215568862275266e-01,7.665263689238860145e+00
-2.878243512974051344e-01,7.673210750931391821e+00
-2.864271457085828532e-01,7.666583821443783364e+00
-2.850299401197604610e-01,7.621385683066805861e+00
-2.836327345309381243e-01,7.574521374090588566e+00
-2.822355289421157876e-01,7.586642734622933482e+00
-2.808383233532933954e-01,7.536691804217539037e+00
-2.794411177644710587e-01,7.527453863232603126e+00
-2.780439121756487220e-01,7.483601980703753043e+00
-2.766467065868263298e-01,7.449003935295852585e+00
-2.752495009980039931e-01,7.415562992695226896e+00
-2.738522954091816564e-01,7.473749684260742043e+00
-2.724550898203592642e-01,7.393204337722639075e+00
-2.710578842315369275e-01,7.385196286919296860e+00
-2.696606786427145908e-01,7.361549864952674049e+00
-2.682634730538921985e-01,7.323340823579478354e+00
-2.668662674650698619e-01,7.349933083782004495e+00
-2.654690618762475252e-01,7.278440931939975655e+00
-2.640718562874251329e-01,7.317733332250533351e+00
-2.626746506986027963e-01,7.247560666159349019e+00
-2.612774451097804596e-01,7.165848564755654238e+00
-2.598802395209580673e-01,7.189340937153930078e+00
-2.584830339321357306e-01,7.128137890564787860e+00
-2.570858283433133940e-01,7.146815476323825855e+00
-2.556886227544910017e-01,7.160259727853087952e+00
-2.542914171656686650e-01,7.118164658686034763e+00
-2.528942115768463283e-01,7.084390341567431193e+00
-2.514970059880239361e-01,6.995474260613433692e+00
-2.500998003992015994e-01,7.071922266595401574e+00
-2.487025948103792350e-01,7.015938821997043995e+00
-2.473053892215568705e-01,6.938390873970878836e+00
-2.459081836327345338e-01,6.953167885549386362e+00
-2.445109780439121694e-01,6.976744616113383479e+00
-2.431137724550898049e-01,6.897772981910766710e+00
-2.417165668662674682e-01,6.861099199669232540e+00
-2.403193612774451038e-01,6.890451411681759453e+00
-2.389221556886227393e-01,6.864055158073432139e+00
-2.375249500998004026e-01,6.838914985758851373e+00
-2.361277445109780382e-01,6.770307099839696363e+00
-2.347305389221556737e-01,6.746337909726700666e+00
-2.333333333333333370e-01,6.730671792982301227e+00
-2.319361277445109726e-01,6.709650767728511767e+00
-2.305389221556886081e-01,6.701565832329415606e+00
-2.291417165668662714e-01,6.707623397546010224e+00
-2.277445109780439070e-01,6.647684043979312563e+00
-2.263473053892215425e-01,6.641503848411120181e+00
-2.249500998003992058e-01,6.591585906970919950e+00
-2.235528942115768414e-01,6.587985543045742354e+00
-2.221556886227544769e-01,6.540179904778234743e+00
-2.207584830339321402e-01,6.545332342110823376e+00
-2.193612774451097758e-01,6.505664694177749396e+00
-2.179640718562874113e-01,6.471101383854375833e+00
-2.165668662674650746e-01,6.461950733171772043e+00
-2.151696606786427102e-01,6.473903066695613440e+00
-2.137724550898203457e-01,6.412123859989079300e+00
-2.123752495009980090e-01,6.341925987603194592e+00
-2.109780439121756446e-01,6.391243161007485796e+00
-2.095808383233532801e-01,6.338069716391419028e+00
-2.081836327345309434e-01,6.289579507230985911e+00
-2.067864271457085790e-01,6.281280704416289495e+00
-2.053892215568862145e-01,6.263586926956731915e+00
-2.039920159680638778e-01,6.254856071172600451e+00
-2.025948103792415134e-01,6.222855875188077590e+00
-2.011976047904191489e-01,6.211076445743040964e+00
-1.998003992015968122e-01,6.191848018737649895e+00
-1.984031936127744478e-01,6.131721422615404649e+00
-1.970059880239520833e-01,6.115906351391071638e+00
-1.956087824351297466e-01,6.070443977314313955e+00
-1.942115768463073822e-01,6.064837234553078105e+00
-1.928143712574850177e-01,6.039080225906920063e+00
-1.914171656686626810e-01,5.998901925799405177e+00
-1.900199600798403166e-01,5.984794526879541721e+00
-1.886227544910179521e-01,5.972824187293497289e+00
-1.872255489021956154e-01,5.954298455979925464e+00
-1.858283433133732510e-01,5.904770724048482577e+00
-1.844311377245508865e-01,5.871307865075602095e+00
-1.830339321357285498e-01,5.846604550373168507e+00
-1.816367265469061854e-01,5.846390532180805621e+00
-1.802395209580838209e-01,5.784570768786560180e+00
-1.788423153692614842e-01,5.793258569667877111e+00
-1.774451097804391198e-01,5.758167249856606773e+00
-1.760479041916167553e-01,5.767418373801248777e+00
-1.746506986027944186e-01,5.722751693349710678e+00
-1.732534930139720541e-01,5.699942703040704828e+00
-1.718562874251496897e-01,5.668286430439023249e+00
-1.704590818363273530e-01,5.649481547760855094e+00
-1.690618762475049885e-01,5.599436835691339098e+00
-1.676646706586826241e-01,5.574344730207036136e+00
-1.662674650698602874e-01,5.553213207551063846e+00
-1.648702594810379229e-01,5.530332524966516061e+00
-1.634730538922155585e-01,5.507201192943098178e+00
-1.620758483033932218e-01,5.491171816013547868e+00
-1.606786427145708573e-01,5.431483019601555995e+00
-1.592814371257484929e-01,5.386306472438134207e+00
-1.578842315369261562e-01,5.375959003912710088e+00
-1.564870259481037917e-01,5.354663311233665013e+00
-1.550898203592814273e-01,5.335607708389142445e+00
-1.536926147704590906e-01,5.313009311139643032e+00
-1.522954091816367261e-01,5.256988319660669262e+00
-1.508982035928143617e-01,5.256869632342271004e+00
-1.495009980039920250e-01,5.212077366958999036e+00
-1.481037924151696605e-01,5.192746578462953622e+00
-1.467065868263472961e-01,5.174437916611665855e+00
-1.453093812375249594e-01,5.129767598690818886e+00
-1.439121756487025949e-01,5.099097293087549332e+00
-1.425149700598802305e-01,5.072591765827555221e+00
-1.411177644710578938e-01,5.030834467058069137e+00
-1.397205588822355293e-01,5.008645661768921897e+00
-1.383233532934131649e-01,4.977111106751751279e+00
-1.369261477045908282e-01,4.944280766814614481e+00
-1.355289421157684637e-01,4.926980339622629046e+00
-1.341317365269460993e-01,4.885608961098151681e+00
-1.327345309381237626e-01,4.854812492660316892e+00
-1.313373253493013981e-01,4.818178359480535633e+00
-1.299401197604790337e-01,4.796975081417679476e+00
-1.285429141716566970e-01,4.762871242395881666e+00
-1.271457085828343325e-01,4.741591557113107314e+00
-1.257485029940119681e-01,4.688913287184009349e+00
-1.243512974051896175e-01,4.666764797755245553e+00
-1.229540918163672669e-01,4.623068369770585662e+00
-1.215568862275449163e-01,4.594086230197063969e+00
-1.201596806387225519e-01,4.557805974933097914e+00
-1.187624750499002013e-01,4.540379652421727030e+00
-1.173652694610778507e-01,4.480143852989987963e+00
-1.159680638722554863e-01,4.447391005871322633e+00
-1.145708582834331357e-01,4.420807557860593207e+00
-1.131736526946107851e-01,4.389464013365305561e+00
-1.117764471057884207e-01,4.344717526359682225e+00
-1.103792415169660701e-01,4.309221923775048424e+00
-1.089820359281437195e-01,4.282529462972908263e+00
-1.075848303393213551e-01,4.243263955983250568e+00
-1.061876247504990045e-01,4.206394979272314316e+00
-1.047904191616766539e-01,4.165164599908418808e+00
-1.033932135728542895e-01,4.140301005962369274e+00
-1.019960079840319389e-01,4.094765239766598341e+00
-1.005988023952096022e-01,4.066037621577391903e+00
-9.920159680638723776e-02,4.011287106805983882e+00
-9.780439121756487331e-02,3.987294459245941169e+00
-9.640718562874253661e-02,3.935034675306228635e+00
-9.500998003992017216e-02,3.911330510315950804e+00
-9.361277445109780770e-02,3.862802330843988941e+00
-9.221556886227547101e-02,3.813041107113502193e+00
-9.081836327345310655e-02,3.785060880127636196e+00
-8.942115768463074210e-02,3.732300517612140212e+00
-8.802395209580840540e-02,3.699937537179076585e+00
-8.662674650698604095e-02,3.662112900796053339e+00
-8.522954091816367650e-02,3.613960674685655405e+00
-8.383233532934133980e-02,3.572415408596807396e+00
-8.243512974051897535e-02,3.525169976904013680e+00
-8.103792415169661090e-02,3.487249960481767275e+00
-7.964071856287427420e-02,3.446551737498827706e+00
-7.824351297405190975e-02,3.399041096555500019e+00
-7.684630738522954529e-02,3.351652915773382091e+00
-7.544910179640720860e-02,3.313318915741588100e+00
-7.405189620758484415e-02,3.265745803566119321e+00
-7.265469061876247969e-02,3.218368772501088770e+00
-7.125748502994014300e-02,3.162292793936693158e+00
-6.986027944111777854e-02,3.119585850764476476e+00
-6.846307385229541409e-02,3.077661162930283467e+00
-6.706586826347307739e-02,3.026967538104507582e+00
-6.566866267465071294e-02,2.978720242146636110e+00
-6.427145708582834849e-02,2.933147068488642262e+00
-6.287425149700601179e-02,2.883195598881529875e+00
-6.147704590818364734e-02,2.832159334472551748e+00
-6.007984031936128289e-02,2.781672520341707866e+00
-5.868263473053894619e-02,2.732423557147912518e+00
-5.728542914171658174e-02,2.675019586109725012e+00
-5.588822355289421728e-02,2.631554527712946623e+00
-5.449101796407188059e-02,2.576340829427914869e+00
-5.309381237524951613e-02,2.521519255242607116e+00
-5.169660678642715168e-02,2.464211578638543898e+00
-5.029940119760481498e-02,2.412292884611700217e+00
-4.890219560878245053e-02,2.353599118777090382e+00
-4.750499001996008608e-02,2.297113874107976628e+00
-4.610778443113774938e-02,2.242798361940494090e+00
-4.471057884231538493e-02,2.183202075674234521e+00
-4.331337325349302048e-02,2.125465338221877332e+00
-4.191616766467068378e-02,2.068881334472097322e+00
-4.051896207584831933e-02,2.005547067777051495e+00
-3.912175648702595487e-02,1.948166555442400139e+00
-3.772455089820361818e-02,1.885925929944342272e+00
-3.632734530938125372e-02,1.819461870239354795e+00
-3.493013972055888927e-02,1.756664651623315976e+00
-3.353293413173655257e-02,1.695328721492170843e+00
-3.213572854291418812e-02,1.627991181338094506e+00
-3.073852295409182367e-02,1.562056004508797002e+00
-2.934131736526948697e-02,1.494058970535157016e+00
-2.794411177644712252e-02,1.423499960789003538e+00
-2.654690618762475807e-02,1.354985677211473671e+00
-2.514970059880242137e-02,1.283338297443002318e+00
-2.375249500998005692e-02,1.215618927670012894e+00
-2.235528942115769246e-02,1.141738191348350639e+00
-2.095808383233535577e-02,1.068526627854168964e+00
-1.956087824351299131e-02,9.920224296293582711e-01
-1.816367265469062686e-02,9.142671495058465325e-01
-1.676646706586829016e-02,8.344108251430668588e-01
-1.536926147704592571e-02,7.553919180980059878e-01
-1.397205588822356126e-02,6.732036391724989244e-01
-1.257485029940122456e-02,5.892128598759533986e-01
-1.117764471057886011e-02,5.050335590743291192e-01
-9.780439121756495657e-03,4.172654928774743865e-01
-8.383233532934158960e-03,3.348809552300160419e-01
-6.986027944111794508e-03,2.547362368210581707e-01
-5.588822355289430055e-03,1.784788276966953191e-01
-4.191616766467093358e-03,1.097029600112175984e-01
-2.794411177644728905e-03,5.235183779400465198e-02
-1.397205588822364453e-03,1.436435577413952558e-02
-2.775557561562891351e-17,0.000000000000000000e+00
1.397205588822336697e-03,1.395784303302427531e-02
2.794411177644701150e-03,5.080381206390605087e-02
4.191616766467037847e-03,1.031384000687545210e-01
5.588822355289402299e-03,1.751262383336751327e-01
6.986027944111766752e-03,2.501084362527752347e-01
8.383233532934103449e-03,3.294310638480748565e-01
9.780439121756467902e-03,4.150467956530246028e-01
1.117764471057883235e-02,5.005943272831778756e-01
1.257485029940116905e-02,5.834642001898515673e-01
1.397205588822353350e-02,6.658147405608154656e-01
1.536926147704589796e-02,7.496606566188326326e-01
1.676646706586823465e-02,8.293374710559326957e-01
1.816367265469059911e-02,9.092045411910358865e-01
1.956087824351296356e-02,9.873132810354317002e-01
2.095808383233530026e-02,1.064024608177771114e+00
2.235528942115766471e-02,1.138633629020446847e+00
2.375249500998002916e-02,1.210475923661311626e+00
2.514970059880236586e-02,1.282147114730001647e+00
2.654690618762473031e-02,1.351761053346171693e+00
2.794411177644709476e-02,1.420226199079875684e+00
2.934131736526943146e-02,1.488351978218338090e+00
3.073852295409179591e-02,1.558420049039410671e+00
3.213572854291416037e-02,1.621800786331165867e+00
3.353293413173649706e-02,1.691440649864697221e+00
3.493013972055886152e-02,1.754967703216458119e+00
3.632734530938122597e-02,1.817369448499125184e+00
3.772455089820356267e-02,1.878410823811901054e+00
3.912175648702592712e-02,1.939434913094697066e+00
4.051896207584829157e-02,2.003806830913665848e+00
4.191616766467062827e-02,2.065250111775664976e+00
4.331337325349299272e-02,2.120813133219085600e+00
4.471057884231535717e-02,2.181523818035300266e+00
4.610778443113769387e-02,2.240470600602172624e+00
4.750499001996005832e-02,2.297163086403678278e+00
4.890219560878242278e-02,2.350687397700816916e+00
5.029940119760475947e-02,2.407472901307997404e+00
5.169660678642712393e-02,2.463216065631009144e+00
5.309381237524948838e-02,2.512818915589910773e+00
5.449101796407182507e-02,2.567345873444315529e+00
5.588822355289418953e-02,2.619135615272734086e+00
5.728542914171655398e-02,2.670193049645682493e+00
5.868263473053889068e-02,2.722246411196545424e+00
6.007984031936125513e-02,2.775629002691506031e+00
6.147704590818361958e-02,2.829526387566756895e+00
6.287425149700595628e-02,2.875169794096695597e+00
6.427145708582832073e-02,2.923640919720604359e+00
6.566866267465068518e-02,2.977067630401517562e+00
6.706586826347302188e-02,3.020099291881715331e+00
6.846307385229538633e-02,3.072558735243264394e+00
6.986027944111775079e-02,3.119991970575400231e+00
7.125748502994008748e-02,3.168081331242518672e+00
7.265469061876245194e-02,3.209643962394920891e+00
7.405189620758481639e-02,3.252129640325126303e+00
7.544910179640715309e-02,3.301593827875825227e+00
7.684630738522951754e-02,3.345614324498876968e+00
7.824351297405188199e-02,3.395363296869506442e+00
7.964071856287421869e-02,3.427664381411334560e+00
8.103792415169658314e-02,3.469530870290766345e+00
8.243512974051894759e-02,3.516199431527303076e+00
8.383233532934128429e-02,3.568086730432286302e+00
8.522954091816364874e-02,3.599829063300209242e+00
8.662674650698601320e-02,3.651379688029855686e+00
8.802395209580834989e-02,3.692734026425036120e+00
8.942115768463071435e-02,3.732455560378413750e+00
9.081836327345307880e-02,3.768474870520229558e+00
9.221556886227541550e-02,3.818433772693023087e+00
9.361277445109777995e-02,3.857107153402518307e+00
9.500998003992014440e-02,3.893807699510821507e+00
9.640718562874248110e-02,3.934655000556366744e+00
9.780439121756484555e-02,3.964385271376080766e+00
9.920159680638721000e-02,4.009444543074531353e+00
1.005988023952095467e-01,4.032410277767422002e+00
1.019960079840319112e-01,4.072842831362978089e+00
1.033932135728542756e-01,4.120754404416464567e+00
1.047904191616766123e-01,4.157545515431978700e+00
1.061876247504989768e-01,4.208514284435052488e+00
1.075848303393213412e-01,4.237295070843755340e+00
1.089820359281436779e-01,4.255135331481884720e+00
1.103792415169660424e-01,4.290670376443070921e+00
1.117764471057884068e-01,4.336410056494081289e+00
1.131736526946107435e-01,4.366791775596526648e+00
1.145708582834331080e-01,4.413529952964395875e+00
1.159680638722554724e-01,4.435367023356381111e+00
1.173652694610778091e-01,4.467398609009597621e+00
1.187624750499001736e-01,4.496598562086250084e+00
1.201596806387225380e-01,4.529826834138017233e+00
1.215568862275448747e-01,4.582168297573076643e+00
1.229540918163672392e-01,4.608813673883267015e+00
1.243512974051896036e-01,4.632367819992044389e+00
1.257485029940119403e-01,4.672041158763017066e+00
1.271457085828343048e-01,4.712595918350494628e+00
1.285429141716566692e-01,4.747778243512696505e+00
1.299401197604790059e-01,4.777754423663886030e+00
1.313373253493013704e-01,4.796600507491136867e+00
1.327345309381237348e-01,4.824242938771142519e+00
1.341317365269460715e-01,4.859826630269710179e+00
1.355289421157684360e-01,4.898131780870299323e+00
1.369261477045908004e-01,4.912578193022687501e+00
1.383233532934131371e-01,4.953701632025110158e+00
1.397205588822355016e-01,4.971742446756001854e+00
1.411177644710578660e-01,5.014030504415828204e+00
1.425149700598802027e-01,5.035103720731942900e+00
1.439121756487025672e-01,5.080320698475812691e+00
1.453093812375249316e-01,5.107443397514224159e+00
1.467065868263472683e-01,5.132069577315389708e+00
1.481037924151696328e-01,5.165299471814297050e+00
1.495009980039919695e-01,5.216171072926165664e+00
1.508982035928143062e-01,5.237942364208747037e+00
1.522954091816366984e-01,5.236429592639632702e+00
1.536926147704590351e-01,5.273624452243884875e+00
1.550898203592813718e-01,5.300658084321922203e+00
1.564870259481037640e-01,5.322215505172829708e+00
1.578842315369261007e-01,5.347101345603181954e+00
1.592814371257484374e-01,5.376627676622344865e+00
1.606786427145708296e-01,5.412029603673261136e+00
1.620758483033931663e-01,5.462921767596867539e+00
1.634730538922155030e-01,5.469652843639913442e+00
1.648702594810378952e-01,5.508574086149355509e+00
1.662674650698602319e-01,5.513931105159295853e+00
1.676646706586825686e-01,5.548912810703063414e+00
1.690618762475049608e-01,5.583351587132510119e+00
1.704590818363272975e-01,5.620554268791449815e+00
1.718562874251496342e-01,5.628955518376599798e+00
1.732534930139720264e-01,5.658485051074050531e+00
1.746506986027943631e-01,5.674393868140752417e+00
1.760479041916166998e-01,5.695516284894939218e+00
1.774451097804390920e-01,5.741072816497306164e+00
1.788423153692614287e-01,5.782561121807948012e+00
1.802395209580837654e-01,5.767418373801248777e+00
1.816367265469061576e-01,5.818951073216407366e+00
1.830339321357284943e-01,5.865837990372108735e+00
1.844311377245508310e-01,5.868241049966531619e+00
1.858283433133732232e-01,5.921931653141323082e+00
1.872255489021955599e-01,5.937984109035552294e+00
1.886227544910178966e-01,5.925167901920531222e+00
1.900199600798402888e-01,5.990710245388640942e+00
1.914171656686626255e-01,6.000148964245086702e+00
1.928143712574849622e-01,6.044022361079875338e+00
1.942115768463073544e-01,6.043240398313587391e+00
1.956087824351296911e-01,6.089090646481581715e+00
1.970059880239520278e-01,6.130867816076165155e+00
1.984031936127744200e-01,6.127177251205962349e+00
1.998003992015967567e-01,6.165888034888435953e+00
2.011976047904190934e-01,6.187925853504484763e+00
2.025948103792414856e-01,6.203401810989932486e+00
2.039920159680638223e-01,6.220675528583774039e+00
2.053892215568861590e-01,6.257757894908030138e+00
2.067864271457085512e-01,6.277980371387632985e+00
2.081836327345308879e-01,6.305370193137309620e+00
2.095808383233532246e-01,6.323825945959576700e+00
2.109780439121756168e-01,6.334576873161720911e+00
2.123752495009979535e-01,6.361433610998968646e+00
2.137724550898202902e-01,6.394569721088616987e+00
2.151696606786426824e-01,6.413254868592206392e+00
2.165668662674650191e-01,6.396051751741501867e+00
2.179640718562873558e-01,6.469104976722938716e+00
2.193612774451097480e-01,6.497424021256025917e+00
2.207584830339320847e-01,6.531651068430713636e+00
2.221556886227544214e-01,6.569734424373702808e+00
2.235528942115768136e-01,6.593842734830182017e+00
2.249500998003991503e-01,6.575485380281510750e+00
2.263473053892214870e-01,6.651506313324666131e+00
2.277445109780438792e-01,6.680648735055417120e+00
2.291417165668662159e-01,6.650549375452598611e+00
2.305389221556885526e-01,6.724988491712221794e+00
2.319361277445109448e-01,6.707117196573419093e+00
2.333333333333332815e-01,6.756920019057237603e+00
2.347305389221556182e-01,6.788805995153624373e+00
2.361277445109780104e-01,6.801516859849666474e+00
2.375249500998003471e-01,6.834881560526948618e+00
2.389221556886226838e-01,6.868208234348339047e+00
2.403193612774450760e-01,6.892276784868858641e+00
2.417165668662674127e-01,6.931400060625589887e+00
2.431137724550897494e-01,6.951874224308165928e+00
2.445109780439121416e-01,6.966853338634640735e+00
2.459081836327344783e-01,7.007019380359975180e+00
2.473053892215568150e-01,6.977407526313331054e+00
2.487025948103792072e-01,7.042476692196705024e+00
2.500998003992015439e-01,7.026330325273062449e+00
2.514970059880238806e-01,7.056014483560763217e+00
2.528942115768462728e-01,7.126597058210632163e+00
2.542914171656686095e-01,7.169056265982423959e+00
2.556886227544909462e-01,7.143678218848692474e+00
2.570858283433133384e-01,7.195095165937181569e+00
2.584830339321356751e-01,7.188521600770527265e+00
2.598802395209580118e-01,7.188521600770527265e+00
2.612774451097804040e-01,7.256286725019156059e+00
2.626746506986027407e-01,7.290158055627729894e+00
2.640718562874250774e-01,7.339401631729662867e+00
2.654690618762474696e-01,7.345132306438648229e+00
2.668662674650698063e-01,7.386193793236421890e+00
2.682634730538921430e-01,7.349933083782004495e+00
2.696606786427145352e-01,7.416591270420792803e+00
2.710578842315368719e-01,7.398242131752596151e+00
2.724550898203592086e-01,7.433189161829830915e+00
2.738522954091816008e-01,7.444762147387489648e+00
2.752495009980039375e-01,7.520580983944840980e+00
2.766467065868262742e-01,7.461838336067393662e+00
2.780439121756486665e-01,7.573317280025784193e+00
2.794411177644710031e-01,7.567318461796530116e+00
2.808383233532933398e-01,7.578142379857540689e+00
2.822355289421157321e-01,7.566123004391756446e+00
2.836327345309380688e-01,7.602623406611283663e+00
2.850299401197604054e-01,7.628990282452025262e+00
2.864271457085827977e-01,7.701533615131453736e+00
2.878243512974051344e-01,7.692003250280759374e+00
2.892215568862274711e-01,7.739168718723189677e+00
2.906187624750498633e-01,7.736331837387989907e+00
2.920159680638722000e-01,7.719477505833007847e+00
2.934131736526945367e-01,7.697438046266716682e+00
2.948103792415169289e-01,7.818974711991549142e+00
2.962075848303392656e-01,7.814369945604800805e+00
2.976047904191616023e-01,7.936373206208855002e+00
2.990019960079839945e-01,7.927759888530739651e+00
3.003992015968063312e-01,7.904029961488629574e+00
3.017964071856286679e-01,7.919220126982605024e+00
3.031936127744510601e-01,7.929476627149794510e+00
3.045908183632733968e-01,7.960892823383173500e+00
3.059880239520957335e-01,7.984212265728317881e+00
3.073852295409181257e-01,8.036365610816309513e+00
3.087824351297404624e-01,8.065465627302749851e+00
3.101796407185627991e-01,8.065465627302749851e+00
3.115768463073851913e-01,8.180054949398197550e+00
3.129740518962075280e-01,8.126336342389777201e+00
3.143712574850298647e-01,8.147478778963584745e+00
3.157684630738522569e-01,8.147478778963584745e+00
3.171656686626745936e-01,8.236823879299436157e+00
3.185628742514969303e-01,8.246213619649275017e+00
3.199600798403193225e-01,8.193388480267664420e+00
3.213572854291416592e-01,8.371691277466700498e+00
3.227544910179639959e-01,8.337522381851449893e+00
3.241516966067863881e-01,8.379745012273797755e+00
3.255489021956087248e-01,8.382444069242961149e+00
3.269461077844310615e-01,8.387864136712302354e+00
3.283433133732534537e-01,8.481816543056165614e+00
3.297405189620757904e-01,8.505986903983977498e+00
3.311377245508981271e-01,8.438013920397771983e+00
3.325349301397205193e-01,8.543374436055598764e+00
3.339321357285428560e-01,8.569099327294035007e+00
3.353293413173651927e-01,8.443744595106757345e+00
3.367265469061875849e-01,8.588836810132356447e+00
3.381237524950099216e-01,8.559374777402039669e+00
3.395209580838322583e-01,8.562605797983486866e+00
3.409181636726546505e-01,8.636464859121611326e+00
3.423153692614769872e-01,8.592164600225030924e+00
3.437125748502993239e-01,8.668325961190594953e+00
3.451097804391217161e-01,8.723793042703466227e+00
3.465069860279440528e-01,8.807009348724545106e+00
3.479041916167663895e-01,8.853529364359438603e+00


==> data/hist_x_1.csv <==
-3.479041916167664450e-01,8.979581358035130023e+00
-3.465069860279440528e-01,8.744543019068771628e+00
-3.451097804391217716e-01,8.962631799721357595e+00
-3.437125748502993794e-01,8.866557969631735148e+00
-3.423153692614769872e-01,8.807281359702194834e+00
-3.409181636726547060e-01,8.800112870223582462e+00
-3.395209580838323138e-01,8.996823164469635259e+00
-3.381237524950099216e-01,8.800112870223582462e+00
-3.367265469061876404e-01,8.731119998736630805e+00
-3.353293413173652482e-01,8.717874771986609872e+00
-3.339321357285428560e-01,8.778910662572979362e+00
-3.325349301397205748e-01,8.635809818932305149e+00
-3.311377245508981826e-01,8.660350927848423197e+00
-3.297405189620757904e-01,8.704802690419256805e+00
-3.283433133732535092e-01,8.588463698335107921e+00
-3.269461077844311170e-01,8.526819535223900459e+00
-3.255489021956087248e-01,8.600091736330227832e+00
-3.241516966067864436e-01,8.629767504476344442e+00
-3.227544910179640514e-01,8.516008619119684653e+00
-3.213572854291416592e-01,8.413879124043305069e+00
-3.199600798403193780e-01,8.479065103928000724e+00
-3.185628742514969858e-01,8.357260230043797478e+00
-3.171656686626745936e-01,8.299337582311093087e+00
-3.157684630738523124e-01,8.399421040868075394e+00
-3.143712574850299202e-01,8.463640633602370400e+00
-3.129740518962075280e-01,8.468755734269139523e+00
-3.115768463073852468e-01,8.228326546667904751e+00
-3.101796407185628546e-01,8.308033289278647260e+00
-3.087824351297404624e-01,8.181073661817357845e+00
-3.073852295409181812e-01,8.192679207937667130e+00
-3.059880239520957890e-01,8.220294374970640305e+00
-3.045908183632733968e-01,8.158258984051187213e+00
-3.031936127744511156e-01,8.162025466846664301e+00
-3.017964071856287234e-01,8.103400623499140920e+00
-3.003992015968063312e-01,8.071874369852366726e+00
-2.990019960079840500e-01,8.106965689663637065e+00
-2.976047904191616578e-01,7.933612802852442414e+00
-2.962075848303392656e-01,8.005182995353694153e+00
-2.948103792415169844e-01,7.892430512886027039e+00
-2.934131736526945922e-01,7.986013079245974033e+00
-2.920159680638722000e-01,7.912809675222679751e+00
-2.906187624750499188e-01,7.778175949214440443e+00
-2.892215568862275266e-01,7.844601425196145783e+00
-2.878243512974051344e-01,7.850111081007115743e+00
-2.864271457085828532e-01,7.785917923368055327e+00
-2.850299401197604610e-01,7.806861097213298351e+00
-2.836327345309381243e-01,7.804219087750460027e+00
-2.822355289421157876e-01,7.687315946563516356e+00
-2.808383233532933954e-01,7.809510105384875445e+00
-2.794411177644710587e-01,7.612705082772341036e+00
-2.780439121756487220e-01,7.561738639180314081e+00
-2.766467065868263298e-01,7.617071901938682110e+00
-2.752495009980039931e-01,7.612705082772341036e+00
-2.738522954091816564e-01,7.557606401895403003e+00
-2.724550898203592642e-01,7.521165122733147079e+00
-2.710578842315369275e-01,7.525149191748021771e+00
-2.696606786427145908e-01,7.404929561686445894e+00
-2.682634730538921985e-01,7.459488545936880044e+00
-2.668662674650698619e-01,7.412034387310190375e+00
-2.654690618762475252e-01,7.304003643096485199e+00
-2.640718562874251329e-01,7.321760364685744094e+00
-2.626746506986027963e-01,7.336526834802045371e+00
-2.612774451097804596e-01,7.286556729492764006e+00
-2.598802395209580673e-01,7.263245650624317484e+00
-2.584830339321357306e-01,7.175082863029645708e+00
-2.570858283433133940e-01,7.277166989142925146e+00
-2.556886227544910017e-01,7.169472750138878858e+00
-2.542914171656686650e-01,7.113713916653353841e+00
-2.528942115768463283e-01,7.170872330493302194e+00
-2.514970059880239361e-01,7.062156106988503268e+00
-2.500998003992015994e-01,7.063413178178554297e+00
-2.487025948103792350e-01,7.041024183285076177e+00
-2.473053892215568705e-01,7.042254952671208379e+00
-2.459081836327345338e-01,6.946049517659372619e+00
-2.445109780439121694e-01,6.933820349132960636e+00
-2.431137724550898049e-01,6.916295256577579487e+00
-2.417165668662674682e-01,6.890570365339144132e+00
-2.403193612774451038e-01,6.857268640790104008e+00
-2.389221556886227393e-01,6.773846091031002103e+00
-2.375249500998004026e-01,6.781407563731578492e+00
-2.361277445109780382e-01,6.777619680414641579e+00
-2.347305389221556737e-01,6.714440778793110631e+00
-2.333333333333333370e-01,6.754265045831895797e+00
-2.319361277445109726e-01,6.698595376844546756e+00
-2.305389221556886081e-01,6.600510170482395189e+00
-2.291417165668662714e-01,6.643379654242099974e+00
-2.277445109780439070e-01,6.584798928217249880e+00
-2.263473053892215425e-01,6.554854272421255068e+00
-2.249500998003992058e-01,6.577034914061028914e+00
-2.235528942115768414e-01,6.511192139423594760e+00
-2.221556886227544769e-01,6.447377993544065156e+00
-2.207584830339321402e-01,6.440607486976854368e+00
-2.193612774451097758e-01,6.403517142767297443e+00
-2.179640718562874113e-01,6.370265997618609788e+00
-2.165668662674650746e-01,6.365247166506666332e+00
-2.151696606786427102e-01,6.329594957887681339e+00
-2.137724550898203457e-01,6.292257287450037317e+00
-2.123752495009980090e-01,6.276099982698830182e+00
-2.109780439121756446e-01,6.247325077801320958e+00
-2.095808383233532801e-01,6.225866207617761106e+00
-2.081836327345309434e-01,6.171827637590234339e+00
-2.067864271457085790e-01,6.193199313663013683e+00
-2.053892215568862145e-01,6.118113346321314872e+00
-2.039920159680638778e-01,6.080698910471056706e+00
-2.025948103792415134e-01,6.068067163565156186e+00
-2.011976047904191489e-01,5.992432828172530535e+00
-1.998003992015968122e-01,5.978733983814368713e+00
-1.984031936127744478e-01,5.963125145507077285e+00
-1.970059880239520833e-01,5.950232473682154577e+00
-1.956087824351297466e-01,5.953129227207854868e+00
-1.942115768463073822e-01,5.847810154596927212e+00
-1.928143712574850177e-01,5.826042093450770842e+00
-1.914171656686626810e-01,5.803666565935934329e+00
-1.900199600798403166e-01,5.774128553499070726e+00
-1.886227544910179521e-01,5.769979169952258680e+00
-1.872255489021956154e-01,5.687868209214663295e+00
-1.858283433133732510e-01,5.654115005053903076e+00
-1.844311377245508865e-01,5.643720536656816833e+00
-1.830339321357285498e-01,5.596495726316021546e+00
-1.816367265469061854e-01,5.568461853866658373e+00
-1.802395209580838209e-01,5.545318481597860227e+00
-1.788423153692614842e-01,5.549738378296011021e+00
-1.774451097804391198e-01,5.502954126961338233e+00
-1.760479041916167553e-01,5.438250493960103071e+00
-1.746506986027944186e-01,5.431094386925662931e+00
-1.732534930139720541e-01,5.374455190991266562e+00
-1.718562874251496897e-01,5.370281755766054488e+00
-1.704590818363273530e-01,5.321734013168923028e+00
-1.690618762475049885e-01,5.324603455596875534e+00
-1.676646706586826241e-01,5.260189279059799716e+00
-1.662674650698602874e-01,5.231183977725535783e+00
-1.648702594810379229e-01,5.189581132521404072e+00
-1.634730538922155585e-01,5.174629732668440951e+00
-1.620758483033932218e-01,5.122908447690148748e+00
-1.606786427145708573e-01,5.093183023360269956e+00
-1.592814371257484929e-01,5.056001459872732084e+00
-1.578842315369261562e-01,5.013329201128273738e+00
-1.564870259481037917e-01,4.975205143286535403e+00
-1.550898203592814273e-01,4.921794391546827185e+00
-1.536926147704590906e-01,4.905381361905497783e+00
-1.522954091816367261e-01,4.864373338178120676e+00
-1.508982035928143617e-01,4.845714791212776262e+00
-1.495009980039920250e-01,4.803092419166768323e+00
-1.481037924151696605e-01,4.761205514892706603e+00
-1.467065868263472961e-01,4.740409049066494518e+00
-1.453093812375249594e-01,4.688419669666869183e+00
-1.439121756487025949e-01,4.657318337745859793e+00
-1.425149700598802305e-01,4.623639864899221408e+00
-1.411177644710578938e-01,4.575993964254671198e+00
-1.397205588822355293e-01,4.539547904086893126e+00
-1.383233532934131649e-01,4.502730286996795783e+00
-1.369261477045908282e-01,4.471260998036957091e+00
-1.355289421157684637e-01,4.409285787623639763e+00
-1.341317365269460993e-01,4.395224566406438882e+00
-1.327345309381237626e-01,4.371594629409262467e+00
-1.313373253493013981e-01,4.331171589428826962e+00
-1.299401197604790337e-01,4.277393049897558086e+00
-1.285429141716566970e-01,4.240164223527898457e+00
-1.271457085828343325e-01,4.192802119736379396e+00
-1.257485029940119681e-01,4.156615227059424100e+00
-1.243512974051896175e-01,4.123419682894914118e+00
-1.229540918163672669e-01,4.064227754120542713e+00
-1.215568862275449163e-01,4.018471541119712498e+00
-1.201596806387225519e-01,3.974373873293750137e+00
-1.187624750499002013e-01,3.934998929256529721e+00
-1.173652694610778507e-01,3.889666303382758983e+00
-1.159680638722554863e-01,3.846098319411947131e+00
-1.145708582834331357e-01,3.791765906645338191e+00
-1.131736526946107851e-01,3.763995495922170420e+00
-1.117764471057884207e-01,3.712296100734821636e+00
-1.103792415169660701e-01,3.658156958799969161e+00
-1.089820359281437195e-01,3.632026227057904677e+00
-1.075848303393213551e-01,3.581612046450100451e+00
-1.061876247504990045e-01,3.531628986495489286e+00
-1.047904191616766539e-01,3.483464546990822086e+00
-1.033932135728542895e-01,3.425065970816872252e+00
-1.019960079840319389e-01,3.391532737990377910e+00
-1.005988023952096022e-01,3.349135730616023210e+00
-9.920159680638723776e-02,3.286972183977054485e+00
-9.780439121756487331e-02,3.240118288359093768e+00
-9.640718562874253661e-02,3.187193336158721024e+00
-9.500998003992017216e-02,3.145295575051099135e+00
-9.361277445109780770e-02,3.093453585176396459e+00
-9.221556886227547101e-02,3.041458986464643743e+00
-9.081836327345310655e-02,2.998555722654977274e+00
-8.942115768463074210e-02,2.942342994375476195e+00
-8.802395209580840540e-02,2.886378231182739285e+00
-8.662674650698604095e-02,2.830565326988491393e+00
-8.522954091816367650e-02,2.789861617855967424e+00
-8.383233532934133980e-02,2.733342089572056821e+00
-8.243512974051897535e-02,2.677949062192670482e+00
-8.103792415169661090e-02,2.622391068967999672e+00
-7.964071856287427420e-02,2.570954006660159052e+00
-7.824351297405190975e-02,2.522315374608115945e+00
-7.684630738522954529e-02,2.466972810310776865e+00
-7.544910179640720860e-02,2.407645537327367080e+00
-7.405189620758484415e-02,2.356072464799664701e+00
-7.265469061876247969e-02,2.299756711202595838e+00
-7.125748502994014300e-02,2.253071292235691914e+00
-6.986027944111777854e-02,2.194583002467474842e+00
-6.846307385229541409e-02,2.133110640804114055e+00
-6.706586826347307739e-02,2.075010631541415407e+00
-6.566866267465071294e-02,2.025342194606954749e+00
-6.427145708582834849e-02,1.963784545153908212e+00
-6.287425149700601179e-02,1.910419734059853880e+00
-6.147704590818364734e-02,1.854793469258154914e+00
-6.007984031936128289e-02,1.801114110819673542e+00
-5.868263473053894619e-02,1.746101255217130443e+00
-5.728542914171658174e-02,1.689702502354572644e+00
-5.588822355289421728e-02,1.632314700396699791e+00
-5.449101796407188059e-02,1.572476308131724565e+00
-5.309381237524951613e-02,1.520291697947065757e+00
-5.169660678642715168e-02,1.462195224792957049e+00
-5.029940119760481498e-02,1.409803584210107985e+00
-4.890219560878245053e-02,1.351662533873176031e+00
-4.750499001996008608e-02,1.296429554255434269e+00
-4.610778443113774938e-02,1.240851192697720151e+00
-4.471057884231538493e-02,1.186498690882661577e+00
-4.331337325349302048e-02,1.134299191147462693e+00
-4.191616766467068378e-02,1.079581460726075193e+00
-4.051896207584831933e-02,1.028690361397137210e+00
-3.912175648702595487e-02,9.728919048736468511e-01
-3.772455089820361818e-02,9.191600644823232358e-01
-3.632734530938125372e-02,8.678096859334729629e-01
-3.493013972055888927e-02,8.166192128629496949e-01
-3.353293413173655257e-02,7.661532968239619379e-01
-3.213572854291418812e-02,7.156671607588513950e-01
-3.073852295409182367e-02,6.657647038066780709e-01
-2.934131736526948697e-02,6.206707327670049068e-01
-2.794411177644712252e-02,5.701694637564536094e-01
-2.654690618762475807e-02,5.229042473175820049e-01
-2.514970059880242137e-02,4.795569322426835868e-01
-2.375249500998005692e-02,4.341612608324769695e-01
-2.235528942115769246e-02,3.915123965339333267e-01
-2.095808383233535577e-02,3.515855629441606567e-01
-1.956087824351299131e-02,3.121631307770140751e-01
-1.816367265469062686e-02,2.699681982040189610e-01
-1.676646706586829016e-02,2.374015285083324045e-01
-1.536926147704592571e-02,2.022393722453852405e-01
-1.397205588822356126e-02,1.697644779356508593e-01
-1.257485029940122456e-02,1.405177460146340707e-01
-1.117764471057886011e-02,1.112222155079241048e-01
-9.780439121756495657e-03,8.615295758189489561e-02
-8.383233532934158960e-03,6.479785816004479670e-02
-6.986027944111794508e-03,4.493705880230969285e-02
-5.588822355289430055e-03,2.975030533485423234e-02
-4.191616766467093358e-03,1.889525470623887315e-02
-2.794411177644728905e-03,7.950574780181796086e-03
-1.397205588822364453e-03,5.319538553187896923e-04
-2.775557561562891351e-17,0.000000000000000000e+00
1.397205588822336697e-03,1.965545408753044399e-03
2.794411177644701150e-03,6.376196480664120259e-03
4.191616766467037847e-03,1.454821899652181116e-02
5.588822355289402299e-03,2.718060926034482350e-02
6.986027944111766752e-03,4.203388463726476232e-02
8.383233532934103449e-03,5.994985686892384535e-02
9.780439121756467902e-03,8.067645418376834243e-02
1.117764471057883235e-02,1.056345932928994813e-01
1.257485029940116905e-02,1.327450562954162194e-01
1.397205588822353350e-02,1.636266726193618126e-01
1.536926147704589796e-02,1.947099724821512723e-01
1.676646706586823465e-02,2.273714495079062203e-01
1.816367265469059911e-02,2.638750417944617510e-01
1.956087824351296356e-02,3.029853692730348769e-01
2.095808383233530026e-02,3.415526246135698329e-01
2.235528942115766471e-02,3.790011559850299250e-01
2.375249500998002916e-02,4.260397534021631571e-01
2.514970059880236586e-02,4.696107681192422945e-01
2.654690618762473031e-02,5.146914175345447262e-01
2.794411177644709476e-02,5.608287109913483448e-01
2.934131736526943146e-02,6.062289289022775307e-01
3.073852295409179591e-02,6.584196871962255670e-01
3.213572854291416037e-02,7.030192067189595662e-01
3.353293413173649706e-02,7.554613833858905281e-01
3.493013972055886152e-02,8.040024900259847840e-01
3.632734530938122597e-02,8.559196364782515332e-01
3.772455089820356267e-02,9.083334473332005388e-01
3.912175648702592712e-02,9.590355757016482130e-01
4.051896207584829157e-02,1.016996002484894746e+00
4.191616766467062827e-02,1.069417246534630550e+00
4.331337325349299272e-02,1.121049692620191607e+00
4.471057884231535717e-02,1.175417157097058407e+00
4.610778443113769387e-02,1.229927383343561331e+00
4.750499001996005832e-02,1.285379285532888716e+00
4.890219560878242278e-02,1.341255493152861078e+00
5.029940119760475947e-02,1.397974987434777105e+00
5.169660678642712393e-02,1.448794194534622548e+00
5.309381237524948838e-02,1.505983078270249464e+00
5.449101796407182507e-02,1.567126875843886324e+00
5.588822355289418953e-02,1.620723240290786293e+00
5.728542914171655398e-02,1.677816650791685404e+00
5.868263473053889068e-02,1.732305988807526731e+00
6.007984031936125513e-02,1.790471676452467520e+00
6.147704590818361958e-02,1.847773539284592204e+00
6.287425149700595628e-02,1.902357423319779528e+00
6.427145708582832073e-02,1.958451607248420601e+00
6.566866267465068518e-02,2.015768936156680624e+00
6.706586826347302188e-02,2.070084007597408515e+00
6.846307385229538633e-02,2.126652372771330235e+00
6.986027944111775079e-02,2.182509377594154643e+00
7.125748502994008748e-02,2.236257343691454125e+00
7.265469061876245194e-02,2.294200695304326132e+00
7.405189620758481639e-02,2.352727771518942745e+00
7.544910179640715309e-02,2.400603212744048420e+00
7.684630738522951754e-02,2.459904749503147414e+00
7.824351297405188199e-02,2.507763611756738342e+00
7.964071856287421869e-02,2.564568333730127492e+00
8.103792415169658314e-02,2.619179748161975851e+00
8.243512974051894759e-02,2.676962382290225761e+00
8.383233532934128429e-02,2.730200292857894340e+00
8.522954091816364874e-02,2.776890138238874428e+00
8.662674650698601320e-02,2.835102307439379743e+00
8.802395209580834989e-02,2.884623421881254757e+00
8.942115768463071435e-02,2.944345324284611820e+00
9.081836327345307880e-02,2.999311719364598616e+00
9.221556886227541550e-02,3.042654228192322563e+00
9.361277445109777995e-02,3.095426042712961845e+00
9.500998003992014440e-02,3.150409521670423985e+00
9.640718562874248110e-02,3.204180780866357381e+00
9.780439121756484555e-02,3.247457872104634546e+00
9.920159680638721000e-02,3.302856826772456955e+00
1.005988023952095467e-01,3.350854049541426960e+00
1.019960079840319112e-01,3.392460752905217092e+00
1.033932135728542756e-01,3.433836499778891493e+00
1.047904191616766123e-01,3.492021991848565321e+00
1.061876247504989768e-01,3.546307332985415783e+00
1.075848303393213412e-01,3.576480565390344424e+00
1.089820359281436779e-01,3.633614078296393046e+00
1.103792415169660424e-01,3.676531617111912453e+00
1.117764471057884068e-01,3.713354628597961948e+00
1.131736526946107435e-01,3.775903456100207833e+00
1.145708582834331080e-01,3.827970934819390436e+00
1.159680638722554724e-01,3.866770100769469920e+00
1.173652694610778091e-01,3.895526159137039812e+00
1.187624750499001736e-01,3.949087575402002059e+00
1.201596806387225380e-01,3.995565032185977472e+00
1.215568862275448747e-01,4.039099559849809395e+00
1.229540918163672392e-01,4.072345856663748265e+00
1.243512974051896036e-01,4.128085424878960907e+00
1.257485029940119403e-01,4.160541257518158176e+00
1.271457085828343048e-01,4.206075857227824955e+00
1.285429141716566692e-01,4.240762264960089567e+00
1.299401197604790059e-01,4.287998264702938656e+00
1.313373253493013704e-01,4.335601457214449894e+00
1.327345309381237348e-01,4.379037240435820877e+00
1.341317365269460715e-01,4.429219408542033776e+00
1.355289421157684360e-01,4.466563948537087825e+00
1.369261477045908004e-01,4.501759035949193688e+00
1.383233532934131371e-01,4.527422899587167038e+00
1.397205588822355016e-01,4.570987695976526766e+00
1.411177644710578660e-01,4.617844648855092160e+00
1.425149700598802027e-01,4.647724043257086990e+00
1.439121756487025672e-01,4.686199134657570653e+00
1.453093812375249316e-01,4.712697018075996169e+00
1.467065868263472683e-01,4.756059598297181168e+00
1.481037924151696328e-01,4.777699164612556615e+00
1.495009980039919695e-01,4.847222157034332568e+00
1.508982035928143062e-01,4.866607975979537315e+00
1.522954091816366984e-01,4.922681309565055230e+00
1.536926147704590351e-01,4.967442334547508054e+00
1.550898203592813718e-01,4.982557542461520939e+00
1.564870259481037640e-01,5.000459010607739785e+00
1.578842315369261007e-01,5.049433015204199293e+00
1.592814371257484374e-01,5.110340957326625855e+00
1.606786427145708296e-01,5.115887084790992745e+00
1.620758483033931663e-01,5.164408178596902488e+00
1.634730538922155030e-01,5.184188207278376481e+00
1.648702594810378952e-01,5.241708260251620288e+00
1.662674650698602319e-01,5.265592450974640570e+00
1.676646706586825686e-01,5.294984565713194868e+00
1.690618762475049608e-01,5.334153778046744065e+00
1.704590818363272975e-01,5.356723005018988459e+00
1.718562874251496342e-01,5.365434660298065594e+00
1.732534930139720264e-01,5.434295965820941987e+00
1.746506986027943631e-01,5.470974279670214102e+00
1.760479041916166998e-01,5.482038331811363463e+00
1.774451097804390920e-01,5.540918034453037322e+00
1.788423153692614287e-01,5.526748860071311498e+00
1.802395209580837654e-01,5.580951371878221323e+00
1.816367265469061576e-01,5.610812990601008465e+00
1.830339321357284943e-01,5.647987534901806939e+00
1.844311377245508310e-01,5.682479069527238025e+00
1.858283433133732232e-01,5.689777213930588218e+00
1.872255489021955599e-01,5.744764886995236353e+00
1.886227544910178966e-01,5.780385091113375395e+00
1.900199600798402888e-01,5.789140181181887002e+00
1.914171656686626255e-01,5.831531585735541867e+00
1.928143712574849622e-01,5.863599956329562879e+00
1.942115768463073544e-01,5.944464019285414125e+00
1.956087824351296911e-01,5.924935327068333812e+00
1.970059880239520278e-01,6.003702995143570753e+00
1.984031936127744200e-01,6.028417403961015886e+00
1.998003992015967567e-01,6.034243098232545677e+00
2.011976047904190934e-01,6.072727004243203552e+00
2.025948103792414856e-01,6.086364648006734157e+00
2.039920159680638223e-01,6.117136306673487844e+00
2.053892215568861590e-01,6.169766843455446903e+00
2.067864271457085512e-01,6.213423526125639640e+00
2.081836327345308879e-01,6.182195796825186385e+00
2.095808383233532246e-01,6.247325077801320958e+00
2.109780439121756168e-01,6.243993592210317800e+00
2.123752495009979535e-01,6.335651911595871155e+00
2.137724550898202902e-01,6.378475705869847800e+00
2.151696606786426824e-01,6.388673372317454913e+00
2.165668662674650191e-01,6.380379863855537792e+00
2.179640718562873558e-01,6.441957926074725727e+00
2.193612774451097480e-01,6.509744961168128619e+00
2.207584830339320847e-01,6.522845585213826070e+00
2.221556886227544214e-01,6.481232694743034095e+00
2.235528942115768136e-01,6.521381456108937158e+00
2.249500998003991503e-01,6.606864441267002341e+00
2.263473053892214870e-01,6.573946108516442344e+00
2.277445109780438792e-01,6.614864483934078443e+00
2.291417165668662159e-01,6.685580008732475932e+00
2.305389221556885526e-01,6.682997140314221873e+00
2.319361277445109448e-01,6.693368884111003503e+00
2.333333333333332815e-01,6.731443425525656998e+00
2.347305389221556182e-01,6.842032185548013956e+00
2.361277445109780104e-01,6.790940524390302713e+00
2.375249500998003471e-01,6.854202721168269008e+00
2.389221556886226838e-01,6.833000513517665908e+00
2.403193612774450760e-01,6.878997379781485400e+00
2.417165668662674127e-01,6.972113315980383419e+00
2.431137724550897494e-01,6.958430092228926611e+00
2.445109780439121416e-01,6.973262081184257610e+00
2.459081836327344783e-01,7.003602798236929772e+00
2.473053892215568150e-01,7.045956375774395042e+00
2.487025948103792072e-01,7.097965559685214032e+00
2.500998003992015439e-01,7.151454244636200386e+00
2.514970059880238806e-01,7.158346070674121542e+00
2.528942115768462728e-01,7.169472750138878858e+00
2.542914171656686095e-01,7.179311199139166710e+00
2.556886227544909462e-01,7.189247405798296242e+00
2.570858283433133384e-01,7.212336454570661637e+00
2.584830339321356751e-01,7.261710730906233202e+00
2.598802395209580118e-01,7.351514625767537225e+00
2.612774451097804040e-01,7.307208774045433231e+00
2.626746506986027407e-01,7.297624036132446257e+00
2.640718562874250774e-01,7.358248657948880833e+00
2.654690618762474696e-01,7.363329109181299792e+00
2.668662674650698063e-01,7.431837014606370140e+00
2.682634730538921430e-01,7.470766860974586976e+00
2.696606786427145352e-01,7.474554744291523889e+00
2.710578842315368719e-01,7.501479447662116939e+00
2.724550898203592086e-01,7.559670386116255081e+00
2.738522954091816008e-01,7.476454080095177090e+00
2.752495009980039375e-01,7.634732405090632668e+00
2.766467065868262742e-01,7.643681010666646181e+00
2.780439121756486665e-01,7.770493453042424115e+00
2.794411177644710031e-01,7.654980565920579849e+00
2.808383233532933398e-01,7.730488118428724853e+00
2.822355289421157321e-01,7.650445410755188469e+00
2.836327345309380688e-01,7.706273860308129997e+00
2.850299401197604054e-01,7.692021837600928613e+00
2.864271457085827977e-01,7.760341081578405742e+00
2.878243512974051344e-01,7.828252287194616521e+00
2.892215568862274711e-01,7.752793875943023494e+00
2.906187624750498633e-01,7.989182654007253248e+00
2.920159680638722000e-01,7.839121959431520459e+00
2.934131736526945367e-01,7.901113635459488194e+00
2.948103792415169289e-01,8.018170190880505643e+00
2.962075848303392656e-01,7.895316517775162524e+00
2.976047904191616023e-01,8.005182995353694153e+00
2.990019960079839945e-01,8.048023154030186532e+00
3.003992015968063312e-01,8.139636471953185293e+00
3.017964071856286679e-01,8.132283497647925685e+00
3.031936127744510601e-01,8.110543511011520934e+00
3.045908183632733968e-01,8.110543511011520934e+00
3.059880239520957335e-01,8.162025466846664301e+00
3.073852295409181257e-01,8.252817566676199590e+00
3.087824351297404624e-01,8.216302353701102845e+00
3.101796407185627991e-01,8.282169778688727391e+00
3.115768463073851913e-01,8.261116369490896005e+00
3.129740518962075280e-01,8.343592591315132978e+00
3.143712574850298647e-01,8.352683563016384483e+00
3.157684630738522569e-01,8.265291740901375306e+00
3.171656686626745936e-01,8.526819535223900459e+00
3.185628742514969303e-01,8.489481864786256438e+00
3.199600798403193225e-01,8.385169018160873122e+00
3.213572854291416592e-01,8.473897133769558110e+00
3.227544910179639959e-01,8.494731220672399274e+00
3.241516966067863881e-01,8.582699993618357226e+00
3.255489021956087248e-01,8.648005092026124885e+00
3.269461077844310615e-01,8.484259920805104827e+00
3.283433133732534537e-01,8.685509487484578628e+00
3.297405189620757904e-01,8.571271297794734068e+00
3.311377245508981271e-01,8.945964747236144987e+00
3.325349301397205193e-01,8.679160259805918542e+00
3.339321357285428560e-01,8.554369486992131399e+00
3.353293413173651927e-01,8.666581477599059724e+00
3.367265469061875849e-01,8.778910662572979362e+00
3.381237524950099216e-01,8.821774367004760364e+00
3.395209580838322583e-01,8.731119998736630805e+00
3.409181636726546505e-01,8.874220842377305019e+00
3.423153692614769872e-01,8.971070668367222112e+00
3.437125748502993239e-01,8.979581358035130023e+00
3.451097804391217161e-01,8.979581358035130023e+00
3.465069860279440528e-01,8.996823164469635259e+00
3.479041916167663895e-01,8.792995402454717890e+00


==> data/hist_x_2.csv <==
-3.479041916167664450e-01,8.091088592597563078e+00
-3.465069860279440528e-01,8.091088592597563078e+00
-3.451097804391217716e-01,8.059816500853287380e+00
-3.437125748502993794e-01,8.074705113347039998e+00
-3.423153692614769872e-01,8.037891140224322939e+00
-3.409181636726547060e-01,7.963611065841452508e+00
-3.395209580838323138e-01,8.014080491530604533e+00
-3.381237524950099216e-01,8.022349883013109917e+00
-3.367265469061876404e-01,7.982809848642783201e+00
-3.353293413173652482e-01,7.955811583406628529e+00
-3.339321357285428560e-01,7.904962338759944807e+00
-3.325349301397205748e-01,7.963611065841452508e+00
-3.311377245508981826e-01,7.854566071053127985e+00
-3.297405189620757904e-01,7.879961036554527176e+00
-3.283433133732535092e-01,7.826868949442458145e+00
-3.269461077844311170e-01,7.860602306684978835e+00
-3.255489021956087248e-01,7.815229632785438696e+00
-3.241516966067864436e-01,7.806588196390098489e+00
-3.227544910179640514e-01,7.799918328880990792e+00
-3.213572854291416592e-01,7.786710589713212727e+00
-3.199600798403193780e-01,7.818126785946591717e+00
-3.185628742514969858e-01,7.766301718082005756e+00
-3.171656686626745936e-01,7.749004973707736887e+00
-3.157684630738523124e-01,7.722289226328689971e+00
-3.143712574850299202e-01,7.683507977036579284e+00
-3.129740518962075280e-01,7.686047123555256100e+00
-3.115768463073852468e-01,7.690293414436706776e+00
-3.101796407185628546e-01,7.653530711533695019e+00
-3.087824351297404624e-01,7.686047123555256100e+00
-3.073852295409181812e-01,7.655172748027439411e+00
-3.059880239520957890e-01,7.621243806970618984e+00
-3.045908183632733968e-01,7.579246966712170241e+00
-3.031936127744511156e-01,7.528029836687351484e+00
-3.017964071856287234e-01,7.528753687605674649e+00
-3.003992015968063312e-01,7.576205139271685596e+00
-2.990019960079840500e-01,7.469706319563798935e+00
-2.976047904191616578e-01,7.512236256429210002e+00
-2.962075848303392656e-01,7.512236256429210002e+00
-2.948103792415169844e-01,7.484144521562194896e+00
-2.934131736526945922e-01,7.454800894554811208e+00
-2.920159680638722000e-01,7.401123088281933882e+00
-2.906187624750499188e-01,7.443433336505181686e+00
-2.892215568862275266e-01,7.424334962143152694e+00
-2.878243512974051344e-01,7.397306289755232633e+00
-2.864271457085828532e-01,7.342938361822039184e+00
-2.850299401197604610e-01,7.347156506069761228e+00
-2.836327345309381243e-01,7.324468965802966913e+00
-2.822355289421157876e-01,7.318583133625705450e+00
-2.808383233532933954e-01,7.281712597817377564e+00
-2.794411177644710587e-01,7.259340300062844697e+00
-2.780439121756487220e-01,7.262109617811649542e+00
-2.766467065868263298e-01,7.232599279662260905e+00
-2.752495009980039931e-01,7.225623131166334367e+00
-2.738522954091816564e-01,7.195078365844475243e+00
-2.724550898203592642e-01,7.173020533862246140e+00
-2.710578842315369275e-01,7.155418872493085836e+00
-2.696606786427145908e-01,7.188873588957592986e+00
-2.682634730538921985e-01,7.124496163269423477e+00
-2.668662674650698619e-01,7.079141200578376036e+00
-2.654690618762475252e-01,7.113441015830153091e+00
-2.640718562874251329e-01,7.064013706051399666e+00
-2.626746506986027963e-01,7.044639367214039716e+00
-2.612774451097804596e-01,7.023446521062400194e+00
-2.598802395209580673e-01,7.023446521062400194e+00
-2.584830339321357306e-01,6.989093636856180680e+00
-2.570858283433133940e-01,6.949775516361555994e+00
-2.556886227544910017e-01,6.928493845879650337e+00
-2.542914171656686650e-01,6.955473537476193790e+00
-2.528942115768463283e-01,6.921762480133882178e+00
-2.514970059880239361e-01,6.948964157290676624e+00
-2.500998003992015994e-01,6.844699131974287809e+00
-2.487025948103792350e-01,6.914292423773482632e+00
-2.473053892215568705e-01,6.842873980892706598e+00
-2.459081836327345338e-01,6.837418429991169333e+00
-2.445109780439121694e-01,6.830190353708166739e+00
-2.431137724550898049e-01,6.821228114118014219e+00
-2.417165668662674682e-01,6.811638269713399474e+00
-2.403193612774451038e-01,6.721127661041764512e+00
-2.389221556886227393e-01,6.719514497278481713e+00
-2.375249500998004026e-01,6.750618658026438013e+00
-2.361277445109780382e-01,6.694994880104163215e+00
-2.347305389221556737e-01,6.663108569364929679e+00
-2.333333333333333370e-01,6.686537507845468298e+00
-2.319361277445109726e-01,6.653707438715070310e+00
-2.305389221556886081e-01,6.612318143624973388e+00
-2.291417165668662714e-01,6.614057274498101435e+00
-2.277445109780439070e-01,6.568685160111426669e+00
-2.263473053892215425e-01,6.585459386241344859e+00
-2.249500998003992058e-01,6.563707273726191005e+00
-2.235528942115768414e-01,6.551369899966349664e+00
-2.221556886227544769e-01,6.498048690437318697e+00
-2.207584830339321402e-01,6.474560247824530990e+00
-2.193612774451097758e-01,6.497015899227518432e+00
-2.179640718562874113e-01,6.429176380768584664e+00
-2.165668662674650746e-01,6.446445446672351309e+00
-2.151696606786427102e-01,6.412911970579010301e+00
-2.137724550898203457e-01,6.385994020018431527e+00
-2.123752495009980090e-01,6.391552163090658212e+00
-2.109780439121756446e-01,6.327899426620133383e+00
-2.095808383233532801e-01,6.332924013925225637e+00
-2.081836327345309434e-01,6.317925363015010731e+00
-2.067864271457085790e-01,6.308904683289080495e+00
-2.053892215568862145e-01,6.275473629280282850e+00
-2.039920159680638778e-01,6.285866572546648712e+00
-2.025948103792415134e-01,6.237136108087689479e+00
-2.011976047904191489e-01,6.214508482565756609e+00
-1.998003992015968122e-01,6.200214246521518646e+00
-1.984031936127744478e-01,6.179148850437341522e+00
-1.970059880239520833e-01,6.161650265448852082e+00
-1.956087824351297466e-01,6.147359073154305520e+00
-1.942115768463073822e-01,6.103057601475731175e+00
-1.928143712574850177e-01,6.106719012592526141e+00
-1.914171656686626810e-01,6.082900144050752189e+00
-1.900199600798403166e-01,6.073731998338272930e+00
-1.886227544910179521e-01,6.058303216681037995e+00
-1.872255489021956154e-01,6.008000594241512005e+00
-1.858283433133732510e-01,6.003894460866478155e+00
-1.844311377245508865e-01,5.987016423079126071e+00
-1.830339321357285498e-01,5.962524153340304167e+00
-1.816367265469061854e-01,5.948111653452079040e+00
-1.802395209580838209e-01,5.934050887499214610e+00
-1.788423153692614842e-01,5.912676027914480770e+00
-1.774451097804391198e-01,5.897824976728051283e+00
-1.760479041916167553e-01,5.842274280276200216e+00
-1.746506986027944186e-01,5.837058621511904022e+00
-1.732534930139720541e-01,5.834926708645806315e+00
-1.718562874251496897e-01,5.791175426888152344e+00
-1.704590818363273530e-01,5.785711973872460945e+00
-1.690618762475049885e-01,5.743897061409253268e+00
-1.676646706586826241e-01,5.736632227423440256e+00
-1.662674650698602874e-01,5.725594322916061074e+00
-1.648702594810379229e-01,5.699334350627346168e+00
-1.634730538922155585e-01,5.687893768225452007e+00
-1.620758483033932218e-01,5.660690458668785396e+00
-1.606786427145708573e-01,5.633010464648792848e+00
-1.592814371257484929e-01,5.627154250102808675e+00
-1.578842315369261562e-01,5.598481888942623996e+00
-1.564870259481037917e-01,5.580054424609645736e+00
-1.550898203592814273e-01,5.547577448125077026e+00
-1.536926147704590906e-01,5.507738561022538448e+00
-1.522954091816367261e-01,5.520000360802265860e+00
-1.508982035928143617e-01,5.501425167180562070e+00
-1.495009980039920250e-01,5.481878725506289740e+00
-1.481037924151696605e-01,5.427112881281942691e+00
-1.467065868263472961e-01,5.412262645722961452e+00
-1.453093812375249594e-01,5.397114119729538473e+00
-1.439121756487025949e-01,5.393597971859270146e+00
-1.425149700598802305e-01,5.353903228319666141e+00
-1.411177644710578938e-01,5.335640858715660073e+00
-1.397205588822355293e-01,5.323276188942884346e+00
-1.383233532934131649e-01,5.292320775192125737e+00
-1.369261477045908282e-01,5.254889948914009068e+00
-1.355289421157684637e-01,5.231250275238625846e+00
-1.341317365269460993e-01,5.208654509262823140e+00
-1.327345309381237626e-01,5.203119832535930911e+00
-1.313373253493013981e-01,5.180728748747435830e+00
-1.299401197604790337e-01,5.140515851950821613e+00
-1.285429141716566970e-01,5.113176161134546760e+00
-1.271457085828343325e-01,5.105766094688361179e+00
-1.257485029940119681e-01,5.077411559226096216e+00
-1.243512974051896175e-01,5.056599988941323787e+00
-1.229540918163672669e-01,5.033999474150316900e+00
-1.215568862275449163e-01,5.010847010745447250e+00
-1.201596806387225519e-01,5.004387303119987251e+00
-1.187624750499002013e-01,4.952835906420988366e+00
-1.173652694610778507e-01,4.945863411182820357e+00
-1.159680638722554863e-01,4.905387247327182010e+00
-1.145708582834331357e-01,4.891456466121988811e+00
-1.131736526946107851e-01,4.862602172766267827e+00
-1.117764471057884207e-01,4.833187557998014583e+00
-1.103792415169660701e-01,4.816224033886479461e+00
-1.089820359281437195e-01,4.791587686417374314e+00
-1.075848303393213551e-01,4.762020234800781182e+00
-1.061876247504990045e-01,4.731269268543432105e+00
-1.047904191616766539e-01,4.703279890018553289e+00
-1.033932135728542895e-01,4.679148611574969863e+00
-1.019960079840319389e-01,4.658372844100613364e+00
-1.005988023952096022e-01,4.629570594264484029e+00
-9.920159680638723776e-02,4.595698285114348636e+00
-9.780439121756487331e-02,4.581916580113055915e+00
-9.640718562874253661e-02,4.554133370266638892e+00
-9.500998003992017216e-02,4.499239348152810791e+00
-9.361277445109780770e-02,4.485818661355075676e+00
-9.221556886227547101e-02,4.461829658479953054e+00
-9.081836327345310655e-02,4.441239272593673348e+00
-8.942115768463074210e-02,4.406219711386489379e+00
-8.802395209580840540e-02,4.379750401042683094e+00
-8.662674650698604095e-02,4.345613850838542902e+00
-8.522954091816367650e-02,4.309096126374429403e+00
-8.383233532934133980e-02,4.287140499268659255e+00
-8.243512974051897535e-02,4.247151264545342642e+00
-8.103792415169661090e-02,4.228474748468901367e+00
-7.964071856287427420e-02,4.184493250933007502e+00
-7.824351297405190975e-02,4.152583273241479134e+00
-7.684630738522954529e-02,4.114677966870425863e+00
-7.544910179640720860e-02,4.082993309017524552e+00
-7.405189620758484415e-02,4.064217816648909576e+00
-7.265469061876247969e-02,4.012496421155008264e+00
-7.125748502994014300e-02,3.984096688468893532e+00
-6.986027944111777854e-02,3.942563126006731977e+00
-6.846307385229541409e-02,3.911378790810827510e+00
-6.706586826347307739e-02,3.871992063952808039e+00
-6.566866267465071294e-02,3.838282452531949218e+00
-6.427145708582834849e-02,3.798785800899381115e+00
-6.287425149700601179e-02,3.760522456819455073e+00
-6.147704590818364734e-02,3.717371481888605445e+00
-6.007984031936128289e-02,3.683440034814784880e+00
-5.868263473053894619e-02,3.631730379769312123e+00
-5.728542914171658174e-02,3.591716685726689562e+00
-5.588822355289421728e-02,3.549024662949731734e+00
-5.449101796407188059e-02,3.503440789388745813e+00
-5.309381237524951613e-02,3.454707893115779527e+00
-5.169660678642715168e-02,3.410888731926213779e+00
-5.029940119760481498e-02,3.365152389765810881e+00
-4.890219560878245053e-02,3.306852886164609373e+00
-4.750499001996008608e-02,3.254413467147649897e+00
-4.610778443113774938e-02,3.194890603182335198e+00
-4.471057884231538493e-02,3.145090087914740096e+00
-4.331337325349302048e-02,3.088567450851183338e+00
-4.191616766467068378e-02,3.026075819741574691e+00
-4.051896207584831933e-02,2.964744981707303495e+00
-3.912175648702595487e-02,2.907058947959361817e+00
-3.772455089820361818e-02,2.839806894668656767e+00
-3.632734530938125372e-02,2.768680027730800575e+00
-3.493013972055888927e-02,2.702579819654282289e+00
-3.353293413173655257e-02,2.622047799169738624e+00
-3.213572854291418812e-02,2.545514149422881900e+00
-3.073852295409182367e-02,2.468406846649413566e+00
-2.934131736526948697e-02,2.380956139669212490e+00
-2.794411177644712252e-02,2.288617108516923793e+00
-2.654690618762475807e-02,2.200750982809401179e+00
-2.514970059880242137e-02,2.103516618082956313e+00
-2.375249500998005692e-02,2.000060477603858189e+00
-2.235528942115769246e-02,1.891123393529969832e+00
-2.095808383233535577e-02,1.781029397882313958e+00
-1.956087824351299131e-02,1.665122512007577882e+00
-1.816367265469062686e-02,1.541725105335421731e+00
-1.676646706586829016e-02,1.413349218432143672e+00
-1.536926147704592571e-02,1.286599454757173078e+00
-1.397205588822356126e-02,1.147899941282442882e+00
-1.257485029940122456e-02,1.011124129604079158e+00
-1.117764471057886011e-02,8.771116504928109237e-01
-9.780439121756495657e-03,7.443277524802489609e-01
-8.383233532934158960e-03,6.166782824238214999e-01
-6.986027944111794508e-03,4.992512395710573259e-01
-5.588822355289430055e-03,3.973365267852848604e-01
-4.191616766467093358e-03,3.103332074415021680e-01
-2.794411177644728905e-03,2.464459901257995966e-01
-1.397205588822364453e-03,2.077600665152985471e-01
-2.775557561562891351e-17,0.000000000000000000e+00
1.397205588822336697e-03,2.065183013068718765e-01
2.794411177644701150e-03,2.465789376956060153e-01
4.191616766467037847e-03,3.119123593567980635e-01
5.588822355289402299e-03,3.960849545623439383e-01
6.986027944111766752e-03,5.018710360244202917e-01
8.383233532934103449e-03,6.169941265523242180e-01
9.780439121756467902e-03,7.445538655967567365e-01
1.117764471057883235e-02,8.794165229775003922e-01
1.257485029940116905e-02,1.013372890521232250e+00
1.397205588822353350e-02,1.148888919047246659e+00
1.536926147704589796e-02,1.285568687969812274e+00
1.676646706586823465e-02,1.415877648590434745e+00
1.816367265469059911e-02,1.542572806587882539e+00
1.956087824351296356e-02,1.663166030746893398e+00
2.095808383233530026e-02,1.781778099820700234e+00
2.235528942115766471e-02,1.895058611007748084e+00
2.375249500998002916e-02,2.001945758155121879e+00
2.514970059880236586e-02,2.103302977276111818e+00
2.654690618762473031e-02,2.199711182244994845e+00
2.794411177644709476e-02,2.295332135077776670e+00
2.934131736526943146e-02,2.383716633927779327e+00
3.073852295409179591e-02,2.470779807063902211e+00
3.213572854291416037e-02,2.550852058926242449e+00
3.353293413173649706e-02,2.627558342737293273e+00
3.493013972055886152e-02,2.694565853584379056e+00
3.632734530938122597e-02,2.769703883661339461e+00
3.772455089820356267e-02,2.846200150439281984e+00
3.912175648702592712e-02,2.902043094199079576e+00
4.051896207584829157e-02,2.966965794802801426e+00
4.191616766467062827e-02,3.031207418416478561e+00
4.331337325349299272e-02,3.088132005601542218e+00
4.471057884231535717e-02,3.146736104384777022e+00
4.610778443113769387e-02,3.198859145599422860e+00
4.750499001996005832e-02,3.253647639159515492e+00
4.890219560878242278e-02,3.311804946593063903e+00
5.029940119760475947e-02,3.359952088267904813e+00
5.169660678642712393e-02,3.405609875605245307e+00
5.309381237524948838e-02,3.456594023226147172e+00
5.449101796407182507e-02,3.504139312170881482e+00
5.588822355289418953e-02,3.552522592165049176e+00
5.728542914171655398e-02,3.597425118664865806e+00
5.868263473053889068e-02,3.638885966184515652e+00
6.007984031936125513e-02,3.681753993749307341e+00
6.147704590818361958e-02,3.720660087837849517e+00
6.287425149700595628e-02,3.756583866948313144e+00
6.427145708582832073e-02,3.806039664508297449e+00
6.566866267465068518e-02,3.831258307519908257e+00
6.706586826347302188e-02,3.881401732675138661e+00
6.846307385229538633e-02,3.915255784084841650e+00
6.986027944111775079e-02,3.955627288954268295e+00
7.125748502994008748e-02,3.984933491095075553e+00
7.265469061876245194e-02,4.018668347779987826e+00
7.405189620758481639e-02,4.062927274781900522e+00
7.544910179640715309e-02,4.094136002883878689e+00
7.684630738522951754e-02,4.120413160739726521e+00
7.824351297405188199e-02,4.151791625087719595e+00
7.964071856287421869e-02,4.191596118083536382e+00
8.103792415169658314e-02,4.221079524299701902e+00
8.243512974051894759e-02,4.263331516068822324e+00
8.383233532934128429e-02,4.280283909999074154e+00
8.522954091816364874e-02,4.310225497376972470e+00
8.662674650698601320e-02,4.338345877048780608e+00
8.802395209580834989e-02,4.377454544983356399e+00
8.942115768463071435e-02,4.411656419267623974e+00
9.081836327345307880e-02,4.431738716247508592e+00
9.221556886227541550e-02,4.463213041239585621e+00
9.361277445109777995e-02,4.491707143905056654e+00
9.500998003992014440e-02,4.525950167327268403e+00
9.640718562874248110e-02,4.541383578757843154e+00
9.780439121756484555e-02,4.573549280941051620e+00
9.920159680638721000e-02,4.596855380163800575e+00
1.005988023952095467e-01,4.621073421836463524e+00
1.019960079840319112e-01,4.648164924013089561e+00
1.033932135728542756e-01,4.680616270922179467e+00
1.047904191616766123e-01,4.714590176786114029e+00
1.061876247504989768e-01,4.737424224100216463e+00
1.075848303393213412e-01,4.754537036996966393e+00
1.089820359281436779e-01,4.777850247162250596e+00
1.103792415169660424e-01,4.809375184106954748e+00
1.117764471057884068e-01,4.837743820932454142e+00
1.131736526946107435e-01,4.860439901036521348e+00
1.145708582834331080e-01,4.885103631182833084e+00
1.159680638722554724e-01,4.908386539217515221e+00
1.173652694610778091e-01,4.922663776666061253e+00
1.187624750499001736e-01,4.958305080068074133e+00
1.201596806387225380e-01,4.977883934486143858e+00
1.215568862275448747e-01,5.017701368405383278e+00
1.229540918163672392e-01,5.031612268433210744e+00
1.243512974051896036e-01,5.060335106408675898e+00
1.257485029940119403e-01,5.074358502242303004e+00
1.271457085828343048e-01,5.098155659209822943e+00
1.285429141716566692e-01,5.120706708277355190e+00
1.299401197604790059e-01,5.153965818834478796e+00
1.313373253493013704e-01,5.178309866473314926e+00
1.327345309381237348e-01,5.187881308666559832e+00
1.341317365269460715e-01,5.205599553244041999e+00
1.355289421157684360e-01,5.226385852098813345e+00
1.369261477045908004e-01,5.253623890282783648e+00
1.383233532934131371e-01,5.282926696714117298e+00
1.397205588822355016e-01,5.311851120204154952e+00
1.411177644710578660e-01,5.332978385885445149e+00
1.425149700598802027e-01,5.336287375628433693e+00
1.439121756487025672e-01,5.362330940764774567e+00
1.453093812375249316e-01,5.398919872832104616e+00
1.467065868263472683e-01,5.413047951814538905e+00
1.481037924151696328e-01,5.443355987175099386e+00
1.495009980039919695e-01,5.446149159239313420e+00
1.508982035928143062e-01,5.490990619840131259e+00
1.522954091816366984e-01,5.510525282664531233e+00
1.536926147704590351e-01,5.503334111160082642e+00
1.550898203592813718e-01,5.531038323907770504e+00
1.564870259481037640e-01,5.578817311049805383e+00
1.578842315369261007e-01,5.594496984340592505e+00
1.592814371257484374e-01,5.629427593436410859e+00
1.606786427145708296e-01,5.638026285872294707e+00
1.620758483033931663e-01,5.656673044494157310e+00
1.634730538922155030e-01,5.668774032494379611e+00
1.648702594810378952e-01,5.683079453562264405e+00
1.662674650698602319e-01,5.706917657107361208e+00
1.676646706586825686e-01,5.727385689012823633e+00
1.690618762475049608e-01,5.752317393056813444e+00
1.704590818363272975e-01,5.787741401255949825e+00
1.718562874251496342e-01,5.782928219069596310e+00
1.732534930139720264e-01,5.827764874320445543e+00
1.746506986027943631e-01,5.843616022058062853e+00
1.760479041916166998e-01,5.876092610735971888e+00
1.774451097804390920e-01,5.894005208343116919e+00
1.788423153692614287e-01,5.900237523133435857e+00
1.802395209580837654e-01,5.930529757100634569e+00
1.816367265469061576e-01,5.945878346486459520e+00
1.830339321357284943e-01,5.987326404482724129e+00
1.844311377245508310e-01,5.998863794699694552e+00
1.858283433133732232e-01,6.003106749128228614e+00
1.872255489021955599e-01,6.044749290178481615e+00
1.886227544910178966e-01,6.042453454470161134e+00
1.900199600798402888e-01,6.060635773553352479e+00
1.914171656686626255e-01,6.068842837456923434e+00
1.928143712574849622e-01,6.116019772803003463e+00
1.942115768463073544e-01,6.118137669817738100e+00
1.956087824351296911e-01,6.126654399792615280e+00
1.970059880239520278e-01,6.154112772276015164e+00
1.984031936127744200e-01,6.165162608462599891e+00
1.998003992015967567e-01,6.205984602982855591e+00
2.011976047904190934e-01,6.223105643762966821e+00
2.025948103792414856e-01,6.250962598265934034e+00
2.039920159680638223e-01,6.248745525907615672e+00
2.053892215568861590e-01,6.256831278471002733e+00
2.067864271457085512e-01,6.271140598669221689e+00
2.081836327345308879e-01,6.346595671195439436e+00
2.095808383233532246e-01,6.340398218867068891e+00
2.109780439121756168e-01,6.366327253058035041e+00
2.123752495009979535e-01,6.368140490182216951e+00
2.137724550898202902e-01,6.406055341281092552e+00
2.151696606786426824e-01,6.414098914338540069e+00
2.165668662674650191e-01,6.426527372597007570e+00
2.179640718562873558e-01,6.455069375936492548e+00
2.193612774451097480e-01,6.467018733951745091e+00
2.207584830339320847e-01,6.493152404402474431e+00
2.221556886227544214e-01,6.524486560572910321e+00
2.235528942115768136e-01,6.514720084632468655e+00
2.249500998003991503e-01,6.569794730266872662e+00
2.263473053892214870e-01,6.573130846788883375e+00
2.277445109780438792e-01,6.591964853958895532e+00
2.291417165668662159e-01,6.633685852537901440e+00
2.305389221556885526e-01,6.621921010958315534e+00
2.319361277445109448e-01,6.687473691405807941e+00
2.333333333333332815e-01,6.694994880104163215e+00
2.347305389221556182e-01,6.698461088080650327e+00
2.361277445109780104e-01,6.711487483557124989e+00
2.375249500998003471e-01,6.744650470550023869e+00
2.389221556886226838e-01,6.742009333326384635e+00
2.403193612774450760e-01,6.734127519124131211e+00
2.417165668662674127e-01,6.810578386201355805e+00
2.431137724550897494e-01,6.776217900304073893e+00
2.445109780439121416e-01,6.839597080090391579e+00
2.459081836327344783e-01,6.847626320306628322e+00
2.473053892215568150e-01,6.832353296151987720e+00
2.487025948103792072e-01,6.848359458169378300e+00
2.500998003992015439e-01,6.889532938484820512e+00
2.514970059880238806e-01,6.892594555878238438e+00
2.528942115768462728e-01,6.934870910137347799e+00
2.542914171656686095e-01,6.931677294648544319e+00
2.556886227544909462e-01,6.970690775389934757e+00
2.570858283433133384e-01,6.965730037643383277e+00
2.584830339321356751e-01,6.992052844257658606e+00
2.598802395209580118e-01,7.036639324546963614e+00
2.612774451097804040e-01,7.046873006739976297e+00
2.626746506986027407e-01,7.050457239967792056e+00
2.640718562874250774e-01,7.086093719893257870e+00
2.654690618762474696e-01,7.081453340336755886e+00
2.668662674650698063e-01,7.071319674621950213e+00
2.682634730538921430e-01,7.144018501189151493e+00
2.696606786427145352e-01,7.110577052058723702e+00
2.710578842315368719e-01,7.162924536950770360e+00
2.724550898203592086e-01,7.210234130202680447e+00
2.738522954091816008e-01,7.164935598463149979e+00
2.752495009980039375e-01,7.200278585571583179e+00
2.766467065868262742e-01,7.245607593175261485e+00
2.780439121756486665e-01,7.200800097969321634e+00
2.794411177644710031e-01,7.268787438954254831e+00
2.808383233532933398e-01,7.249433779860052773e+00
2.822355289421157321e-01,7.310982980117491259e+00
2.836327345309380688e-01,7.332172707606351203e+00
2.850299401197604054e-01,7.330983646824160260e+00
2.864271457085827977e-01,7.330389646212694288e+00
2.878243512974051344e-01,7.396671570597142420e+00
2.892215568862274711e-01,7.354429265398841231e+00
2.906187624750498633e-01,7.421078690949377332e+00
2.920159680638722000e-01,7.410086016401631781e+00
2.934131736526945367e-01,7.419130005694850816e+00
2.948103792415169289e-01,7.456146789778166806e+00
2.962075848303392656e-01,7.505846458330439397e+00
2.976047904191616023e-01,7.491791413186794202e+00
2.990019960079839945e-01,7.450774043475775876e+00
3.003992015968063312e-01,7.558145957733287901e+00
3.017964071856286679e-01,7.562630270180616954e+00
3.031936127744510601e-01,7.533835368232671748e+00
3.045908183632733968e-01,7.583062308997822853e+00
3.059880239520957335e-01,7.607831377110231053e+00
3.073852295409181257e-01,7.586125098528368582e+00
3.087824351297404624e-01,7.602360476399329769e+00
3.101796407185627991e-01,7.653530711533695019e+00
3.115768463073851913e-01,7.658464932070915943e+00
3.129740518962075280e-01,7.672578906504389451e+00
3.143712574850298647e-01,7.673415376649355579e+00
3.157684630738522569e-01,7.754434851302106857e+00
3.171656686626745936e-01,7.768139953893756555e+00
3.185628742514969303e-01,7.749004973707736887e+00
3.199600798403193225e-01,7.772750381608539705e+00
3.213572854291416592e-01,7.773675023375758109e+00
3.227544910179639959e-01,7.780171565946156775e+00
3.241516966067863881e-01,7.816194418195538063e+00
3.255489021956087248e-01,7.825893815284251431e+00
3.269461077844310615e-01,7.825893815284251431e+00
3.283433133732534537e-01,7.865660486412330954e+00
3.297405189620757904e-01,7.890302390349259731e+00
3.311377245508981271e-01,7.912373701429586959e+00
3.325349301397205193e-01,7.904962338759944807e+00
3.339321357285428560e-01,7.927363275449111235e+00
3.353293413173651927e-01,7.910250558381508590e+00
3.367265469061875849e-01,7.958033806543346245e+00
3.381237524950099216e-01,7.964730260138467521e+00
3.395209580838322583e-01,7.988527417105986572e+00
3.409181636726546505e-01,7.998902149931538474e+00
3.423153692614769872e-01,8.002384451767412088e+00
3.437125748502993239e-01,8.115527107867293921e+00
3.451097804391217161e-01,8.137911189250832678e+00
3.465069860279440528e-01,8.091088592597563078e+00
3.479041916167663895e-01,8.089818751157086041e+00


==> data/hist_x_3.csv <==
-6.95808383233532E-01,1.42161359736312E+01
-6.93013972055888E-01,1.47016437894129E+01
-6.90219560878244E-01,1.47016437894129E+01
-6.87425149700598E-01,1.43831900582944E+01
-6.84630738522954E-01,1.41420280014775E+01
-6.81836327345310E-01,1.42161359736312E+01
-6.79041916167664E-01,1.41420280014775E+01
-6.7624750499002E-01,1.38366463519263E+01
-6.73453093812376E-01,1.42161359736312E+01
-6.70658682634730E-01,1.43831900582944E+01
-6.67864271457086E-01,1.39478719870365E+01
-6.65069860279442E-01,1.38907135731966E+01
-6.62275449101796E-01,1.44785002380987E+01
-6.59481037924152E-01,1.38366463519263E+01
-6.56686626746508E-01,1.41420280014775E+01
-6.53892215568862E-01,1.37853530575387E+01
-6.51097804391218E-01,1.40084966088529E+01
-6.48303393213572E-01,1.34137895011062E+01
-6.45508982035928E-01,1.40084966088529E+01
-6.42714570858284E-01,1.42961786813047E+01
-6.39920159680638E-01,1.40084966088529E+01
-6.37125748502994E-01,1.39478719870365E+01
-6.34331337325350E-01,1.36900428777344E+01
-6.31536926147704E-01,1.40084966088529E+01
-6.2874251497006E-01,1.36900428777344E+01
-6.25948103792416E-01,1.34852484650884E+01
-6.23153692614770E-01,1.35622095062245E+01
-6.20359281437126E-01,1.34852484650884E+01
-6.1756487025948E-01,1.40084966088529E+01
-6.14770459081836E-01,1.37365628933693E+01
-6.11976047904192E-01,1.38907135731966E+01
-6.09181636726546E-01,1.31701674184485E+01
-6.06387225548902E-01,1.33798879494306E+01
-6.03592814371258E-01,1.36455911151636E+01
-6.00798403193612E-01,1.32547248064766E+01
-5.98003992015968E-01,1.35229887930712E+01
-5.95209580838324E-01,1.3315349428293E+01
-5.92415169660678E-01,1.30675132643884E+01
-5.89620758483034E-01,1.30922058769788E+01
-5.86826347305390E-01,1.30922058769788E+01
-5.84031936127744E-01,1.32547248064766E+01
-5.8123752495010E-01,1.31701674184485E+01
-5.78443113772456E-01,1.34137895011062E+01
-5.75648702594810E-01,1.35622095062245E+01
-5.72854291417166E-01,1.31701674184485E+01
-5.7005988023952E-01,1.31175236849631E+01
-5.67265469061876E-01,1.28892650329821E+01
-5.64471057884232E-01,1.30434157128094E+01
-5.61676646706586E-01,1.28298416125113E+01
-5.58882235528942E-01,1.29968956971745E+01
-5.56087824351298E-01,1.28892650329821E+01
-5.53293413173652E-01,1.29744228413224E+01
-5.50499001996008E-01,1.28690623256646E+01
-5.47704590818364E-01,1.28107934175406E+01
-5.44910179640718E-01,1.27737521458603E+01
-5.42115768463074E-01,1.27737521458603E+01
-5.39321357285430E-01,1.29524439346036E+01
-5.36526946107784E-01,1.26867407688706E+01
-5.3373253493014E-01,1.28298416125113E+01
-5.30938123752496E-01,1.27921012845284E+01
-5.28143712574850E-01,1.27380340632582E+01
-5.25349301397206E-01,1.26539509460476E+01
-5.2255489021956E-01,1.27380340632582E+01
-5.19760479041916E-01,1.25469788264955E+01
-5.16966067864272E-01,1.25325900890434E+01
-5.14171656686626E-01,1.25615776259166E+01
-5.11377245508982E-01,1.25469788264955E+01
-5.08582834331338E-01,1.2703547887187E+01
-5.05788423153692E-01,1.24770202378886E+01
-5.02994011976048E-01,1.23743660838285E+01
-5.00199600798404E-01,1.21961178524222E+01
-4.97405189620758E-01,1.23990586964188E+01
-4.94610778443114E-01,1.22702258245759E+01
-4.91816367265470E-01,1.22063743525893E+01
-4.89021956087824E-01,1.22063743525893E+01
-4.8622754491018E-01,1.23267380348392E+01
-4.83433133732534E-01,1.22702258245759E+01
-4.80638722554890E-01,1.22377905488227E+01
-4.77844311377246E-01,1.22702258245759E+01
-4.750499001996E-01,1.20274951399864E+01
-4.72255489021956E-01,1.21176462369807E+01
-4.69461077844312E-01,1.19689009757203E+01
-4.66666666666666E-01,1.18982834085064E+01
-4.63872255489022E-01,1.18323254407146E+01
-4.61077844311378E-01,1.17506474097003E+01
-4.58283433133732E-01,1.16812189032685E+01
-4.55489021956088E-01,1.17248395257444E+01
-4.52694610778444E-01,1.17572048102464E+01
-4.49900199600798E-01,1.18182407008328E+01
-4.47105788423154E-01,1.16690975427362E+01
-4.44311377245508E-01,1.16394217745901E+01
-4.41516966067864E-01,1.16277937365949E+01
-4.3872255489022E-01,1.16277937365949E+01
-4.35928143712574E-01,1.14244990564207E+01
-4.33133732534930E-01,1.16049355985189E+01
-4.30339321357286E-01,1.14728176336915E+01
-4.2754491017964E-01,1.15993017808006E+01
-4.24750499001996E-01,1.15499767142381E+01
-4.21956087824352E-01,1.13784079492204E+01
-4.19161676646706E-01,1.14629653372485E+01
-4.16367265469062E-01,1.12757537951604E+01
-4.13572854291418E-01,1.14532091623031E+01
-4.10778443113772E-01,1.12839171057995E+01
-4.07984031936128E-01,1.12716969944647E+01
-4.05189620758484E-01,1.11077620639212E+01
-4.02395209580838E-01,1.12716969944647E+01
-3.99600798403194E-01,1.10575002291403E+01
-3.96806387225548E-01,1.10065337855483E+01
-3.94011976047904E-01,1.10445130336135E+01
-3.9121756487026E-01,1.09492028538092E+01
-3.88423153692614E-01,1.09288828513182E+01
-3.85628742514970E-01,1.08730023929238E+01
-3.82834331337326E-01,1.07722721456501E+01
-3.8003992015968E-01,1.07698181566886E+01
-3.77245508982036E-01,1.08409140783723E+01
-3.74451097804392E-01,1.066961799159E+01
-3.71656686626746E-01,1.08252479616279E+01
-3.68862275449102E-01,1.06368996969671E+01
-3.66067864271458E-01,1.0605218060987E+01
-3.63273453093812E-01,1.06198780093976E+01
-3.60479041916168E-01,1.06740624433505E+01
-3.57684630738522E-01,1.0544715740889E+01
-3.54890219560878E-01,1.04748100441447E+01
-3.52095808383234E-01,1.04354489702641E+01
-3.49301397205588E-01,1.04197828535197E+01
-3.46506986027944E-01,1.03643530485804E+01
-3.4371257485030E-01,1.02782952851771E+01
-3.40918163672654E-01,1.02995082018163E+01
-3.38123752495010E-01,1.02158203610574E+01
-3.35329341317366E-01,1.01217914114091E+01
-3.3253493013972E-01,1.01027432164384E+01
-3.29740518962076E-01,1.0029983862156E+01
-3.26946107784432E-01,9.97758007348439E+00
-3.24151696606786E-01,9.95997785883626E+00
-3.21357285429142E-01,9.95345609658987E+00
-3.18562874251496E-01,9.86933803084105E+00
-3.15768463073852E-01,9.86239011207225E+00
-3.12974051896208E-01,9.7789293766891E+00
-3.10179640718562E-01,9.74581673181163E+00
-3.07385229540918E-01,9.65821867249364E+00
-3.04590818363274E-01,9.61713864675018E+00
-3.01796407185628E-01,9.57545015468236E+00
-2.99001996007984E-01,9.60025413204817E+00
-2.9620758483034E-01,9.45989677435325E+00
-2.93413173652694E-01,9.39896096535521E+00
-2.90618762475050E-01,9.36892499614752E+00
-2.87824351297406E-01,9.2788988444898E+00
-2.8502994011976E-01,9.20961168224145E+00
-2.82235528942116E-01,9.14288708680694E+00
-2.79441117764472E-01,9.12238577282442E+00
-2.76646706586826E-01,9.06551579657252E+00
-2.73852295409182E-01,8.99869499550526E+00
-2.71057884231536E-01,8.96466834740092E+00
-2.68263473053892E-01,8.94946805474011E+00
-2.65469061876248E-01,8.85737499712349E+00
-2.62674650698602E-01,8.82741555244293E+00
-2.59880239520958E-01,8.7307008780257E+00
-2.57085828343314E-01,8.65309027532078E+00
-2.54291417165668E-01,8.60835622622725E+00
-2.51497005988024E-01,8.54997549076457E+00
-2.4870259481038E-01,8.49961447319756E+00
-2.45908183632734E-01,8.39081683325015E+00
-2.43113772455090E-01,8.3304593839486E+00
-2.40319361277446E-01,8.28982552170299E+00
-2.375249500998E-01,8.21262884573894E+00
-2.34730538922156E-01,8.18212783787385E+00
-2.31936127744510E-01,8.10569252500294E+00
-2.29141716566866E-01,8.03803228086805E+00
-2.26347305389222E-01,7.99340709205323E+00
-2.23552894211576E-01,7.94543840855795E+00
-2.20758483033932E-01,7.84321006576346E+00
-2.17964071856288E-01,7.80406511688231E+00
-2.15169660678642E-01,7.73126588595164E+00
-2.12375249500998E-01,7.66626516097395E+00
-2.09580838323354E-01,7.58656950946351E+00
-2.06786427145708E-01,7.53306389214885E+00
-2.03992015968064E-01,7.46891065323527E+00
-2.0119760479042E-01,7.412972275244E+00
-1.98403193612774E-01,7.34912256417427E+00
-1.95608782435130E-01,7.26003018755419E+00
-1.92814371257485E-01,7.22354475914035E+00
-1.90019960079840E-01,7.13935222899846E+00
-1.87225548902196E-01,7.0729437864733E+00
-1.84431137724551E-01,7.01548148591998E+00
-1.81636726546906E-01,6.94684068129876E+00
-1.78842315369261E-01,6.88175641370545E+00
-1.76047904191617E-01,6.81800898714494E+00
-1.7325349301397E-01,6.76892276193094E+00
-1.70459081836327E-01,6.69386055762148E+00
-1.67664670658683E-01,6.65209700766871E+00
-1.6487025948104E-01,6.58213356566276E+00
-1.62075848303393E-01,6.52023806912328E+00
-1.59281437125749E-01,6.47030101561946E+00
-1.56487025948104E-01,6.40643856725307E+00
-1.53692614770459E-01,6.35574319794287E+00
-1.50898203592814E-01,6.29326150385483E+00
-1.48103792415170E-01,6.24303355542895E+00
-1.45309381237525E-01,6.1853259810326E+00
-1.42514970059880E-01,6.13852166610825E+00
-1.39720558882236E-01,6.07876263595524E+00
-1.36926147704591E-01,6.0274254818939E+00
-1.34131736526946E-01,5.98808232651943E+00
-1.31337325349301E-01,5.93503519394361E+00
-1.28542914171657E-01,5.87553310166271E+00
-1.2574850299401E-01,5.82145815156604E+00
-1.22954091816367E-01,5.76437606250449E+00
-1.20159680638723E-01,5.70708352059941E+00
-1.17365269461078E-01,5.6528228466014E+00
-1.14570858283433E-01,5.59590033582026E+00
-1.11776447105788E-01,5.54266250346216E+00
-1.08982035928144E-01,5.48309966046104E+00
-1.06187624750499E-01,5.42379664965506E+00
-1.03393213572854E-01,5.35784390239531E+00
-1.00598802395210E-01,5.3042327389279E+00
-9.78043912175650E-02,5.2463005317696E+00
-9.50099800399202E-02,5.18037795273896E+00
-9.22155688622754E-02,5.11651231651336E+00
-8.94211576846308E-02,5.05194425768098E+00
-8.6626746506986E-02,4.98812193582247E+00
-8.38323353293414E-02,4.91406524836387E+00
-8.10379241516966E-02,4.84543129939258E+00
-7.8243512974052E-02,4.7784822943307E+00
-7.54491017964072E-02,4.69632757588137E+00
-7.26546906187626E-02,4.61510057460418E+00
-6.98602794411178E-02,4.53246098784176E+00
-6.70658682634732E-02,4.44328291488466E+00
-6.42714570858284E-02,4.36131763104129E+00
-6.14770459081836E-02,4.26481475818318E+00
-5.86826347305390E-02,4.17027450827125E+00
-5.58882235528942E-02,4.06573726273739E+00
-5.30938123752496E-02,3.96221909432817E+00
-5.02994011976048E-02,3.84565653413396E+00
-4.75049900199602E-02,3.72779768575105E+00
-4.47105788423154E-02,3.6019390547898E+00
-4.19161676646708E-02,3.46939664717515E+00
-3.9121756487026E-02,3.32902547791838E+00
-3.63273453093812E-02,3.17799848775486E+00
-3.35329341317366E-02,3.02032350435167E+00
-3.07385229540918E-02,2.84812868312076E+00
-2.79441117764472E-02,2.66741058055541E+00
-2.51497005988024E-02,2.4742506739946E+00
-2.23552894211578E-02,2.27008084832804E+00
-1.9560878243513E-02,2.05285320314146E+00
-1.67664670658683E-02,1.82042660531491E+00
-1.39720558882236E-02,1.57155383900182E+00
-1.11776447105789E-02,1.29983327878579E+00
-8.38323353293418E-03,1.00202034674835E+00
-5.58882235528946E-03,6.73853579163929E-01
-2.79441117764472E-03,3.27674255219058E-01
-5.55111512312578E-17,0E+00
2.79441117764468E-03,3.27159721157898E-01
5.5888223552894E-03,6.71708882137789E-01
8.38323353293408E-03,9.99267215711097E-01
1.1177644710579E-02,1.29724343064366E+00
1.39720558882235E-02,1.5674726488355E+00
1.6766467065868E-02,1.81663604065555E+00
1.95608782435129E-02,2.04637587407472E+00
2.23552894211576E-02,2.26446091101567E+00
2.51497005988024E-02,2.46801130425576E+00
2.79441117764470E-02,2.66003239965194E+00
3.07385229540918E-02,2.84048163262456E+00
3.35329341317364E-02,3.01023537568665E+00
3.63273453093812E-02,3.16796639297634E+00
3.9121756487026E-02,3.31892097775806E+00
4.19161676646706E-02,3.458087440699E+00
4.47105788423154E-02,3.59117546103652E+00
4.750499001996E-02,3.71609897965753E+00
5.02994011976048E-02,3.8308373707669E+00
5.30938123752494E-02,3.94631603001195E+00
5.58882235528942E-02,4.0504468917617E+00
5.86826347305388E-02,4.15086322225026E+00
6.14770459081836E-02,4.24710559674652E+00
6.42714570858284E-02,4.33834499902848E+00
6.70658682634730E-02,4.43075218125497E+00
6.98602794411178E-02,4.51295379867853E+00
7.26546906187624E-02,4.59966917380541E+00
7.54491017964072E-02,4.6770841715688E+00
7.82435129740518E-02,4.74806335019033E+00
8.10379241516966E-02,4.82247454452797E+00
8.38323353293412E-02,4.89609298810172E+00
8.6626746506986E-02,4.97029481661445E+00
8.94211576846308E-02,5.03103451728787E+00
9.22155688622754E-02,5.10152740879318E+00
9.50099800399202E-02,5.16769029164167E+00
9.78043912175648E-02,5.2299107786908E+00
1.00598802395210E-01,5.29191991368683E+00
1.03393213572854E-01,5.35092210169545E+00
1.06187624750499E-01,5.4192502334865E+00
1.08982035928144E-01,5.4727393018777E+00
1.11776447105788E-01,5.53075915820681E+00
1.14570858283433E-01,5.58064022341443E+00
1.17365269461078E-01,5.64263515754392E+00
1.20159680638723E-01,5.7033215859675E+00
1.22954091816367E-01,5.75593650373507E+00
1.2574850299401E-01,5.81779562067558E+00
1.28542914171657E-01,5.86298323062674E+00
1.31337325349301E-01,5.91886077201969E+00
1.3413173652695E-01,5.97250956119043E+00
1.36926147704591E-01,6.03396376472271E+00
1.39720558882236E-01,6.0898679555107E+00
1.42514970059880E-01,6.1528550364069E+00
1.45309381237525E-01,6.20414323134239E+00
1.48103792415170E-01,6.25323813342364E+00
1.50898203592814E-01,6.32434504915071E+00
1.53692614770459E-01,6.37670128586849E+00
1.56487025948104E-01,6.43364940863274E+00
1.59281437125748E-01,6.49087386126767E+00
1.62075848303393E-01,6.5578358126414E+00
1.6487025948104E-01,6.61074360881625E+00
1.67664670658683E-01,6.67005529347104E+00
1.70459081836327E-01,6.73466694936756E+00
1.7325349301397E-01,6.80216568344074E+00
1.76047904191617E-01,6.86552099733115E+00
1.78842315369261E-01,6.91982701277433E+00
1.81636726546906E-01,6.98596280323472E+00
1.84431137724551E-01,7.06338533499373E+00
1.87225548902196E-01,7.12056145732011E+00
1.90019960079840E-01,7.19271956676716E+00
1.92814371257485E-01,7.26436380923228E+00
1.95608782435130E-01,7.30454191834188E+00
1.98403193612774E-01,7.39965288427413E+00
2.0119760479042E-01,7.45759486118389E+00
2.03992015968064E-01,7.54040975932047E+00
2.06786427145708E-01,7.60502589309342E+00
2.09580838323354E-01,7.67799614986352E+00
2.12375249500998E-01,7.73114848060957E+00
2.15169660678642E-01,7.79014552415192E+00
2.17964071856288E-01,7.8643109747273E+00
2.20758483033932E-01,7.92684863768698E+00
2.23552894211576E-01,7.98127286156717E+00
2.26347305389222E-01,8.06997144703918E+00
2.29141716566866E-01,8.11754324334135E+00
2.31936127744510E-01,8.19567290069934E+00
2.34730538922156E-01,8.25651938534707E+00
2.375249500998E-01,8.32427928969158E+00
2.40319361277446E-01,8.36903045779979E+00
2.43113772455090E-01,8.4516685471534E+00
2.45908183632734E-01,8.49531991057839E+00
2.4870259481038E-01,8.57232128527306E+00
2.51497005988024E-01,8.62601044328128E+00
2.54291417165668E-01,8.6833547574285E+00
2.57085828343314E-01,8.75165249051148E+00
2.59880239520958E-01,8.79356085124396E+00
2.62674650698602E-01,8.88044871807472E+00
2.65469061876248E-01,8.91666542609816E+00
2.68263473053892E-01,8.98667412536612E+00
2.71057884231536E-01,9.01848928255265E+00
2.73852295409182E-01,9.06284437913341E+00
2.76646706586826E-01,9.08988523356986E+00
2.79441117764472E-01,9.19631225348052E+00
2.82235528942116E-01,9.25221607445047E+00
2.8502994011976E-01,9.27175006507613E+00
2.87824351297406E-01,9.36832131366616E+00
2.90618762475050E-01,9.41590520507171E+00
2.93413173652694E-01,9.42225443275037E+00
2.9620758483034E-01,9.51495655153627E+00
2.99001996007984E-01,9.52903137923991E+00
3.01796407185628E-01,9.6140474541805E+00
3.04590818363274E-01,9.65821867249364E+00
3.07385229540918E-01,9.67940935947328E+00
3.10179640718562E-01,9.7555470164542E+00
3.12974051896208E-01,9.76806954145309E+00
3.15768463073852E-01,9.83989527602435E+00
3.18562874251496E-01,9.88641529165924E+00
3.21357285429142E-01,9.96654243383277E+00
3.24151696606786E-01,1.00023004334075E+01
3.26946107784432E-01,1.0081584990931E+01
3.29740518962076E-01,1.00717809908344E+01
3.3253493013972E-01,1.01490835536971E+01
3.35329341317366E-01,1.01880407969503E+01
3.38123752495010E-01,1.02782952851771E+01
3.40918163672654E-01,1.02560556732493E+01
3.4371257485030E-01,1.02663726402202E+01
3.46506986027944E-01,1.03643530485804E+01
3.49301397205588E-01,1.03942060117301E+01
3.52095808383234E-01,1.04585200911654E+01
3.54890219560878E-01,1.04821360842368E+01
3.57684630738522E-01,1.05565269018174E+01
3.60479041916168E-01,1.05644792300079E+01
3.63273453093812E-01,1.06156674768613E+01
3.66067864271456E-01,1.07196284121647E+01
3.68862275449102E-01,1.08098234913023E+01
3.71656686626746E-01,1.07846332424737E+01
3.74451097804392E-01,1.0782148769146E+01
3.77245508982036E-01,1.0814938591969E+01
3.8003992015968E-01,1.0830442778505E+01
3.82834331337326E-01,1.09669547992677E+01
3.85628742514970E-01,1.0997260148763E+01
3.88423153692614E-01,1.09669547992677E+01
3.9121756487026E-01,1.10445130336135E+01
3.94011976047904E-01,1.11498735492714E+01
3.96806387225548E-01,1.10065337855483E+01
3.99600798403194E-01,1.11321110929315E+01
4.02395209580838E-01,1.1142730661759E+01
4.05189620758482E-01,1.11643142334262E+01
4.07984031936128E-01,1.13784079492204E+01
4.10778443113772E-01,1.14011879775523E+01
4.13572854291418E-01,1.13517397021383E+01
4.16367265469062E-01,1.15029706718622E+01
4.19161676646706E-01,1.14728176336915E+01
4.21956087824352E-01,1.15661495734837E+01
4.24750499001996E-01,1.15499767142381E+01
4.2754491017964E-01,1.15499767142381E+01
4.30339321357286E-01,1.1687335130286E+01
4.33133732534930E-01,1.17506474097003E+01
4.35928143712574E-01,1.18182407008328E+01
4.3872255489022E-01,1.19058880078916E+01
4.41516966067864E-01,1.17771390251473E+01
4.44311377245508E-01,1.18684304453567E+01
4.47105788423154E-01,1.19608037654877E+01
4.49900199600798E-01,1.18832455311418E+01
4.52694610778442E-01,1.20448868826982E+01
4.55489021956088E-01,1.20104007066271E+01
4.58283433133732E-01,1.21082564966308E+01
4.61077844311378E-01,1.20019618379812E+01
4.63872255489022E-01,1.21859654809581E+01
4.66666666666666E-01,1.21271249809352E+01
4.69461077844312E-01,1.22063743525893E+01
4.72255489021956E-01,1.21176462369807E+01
4.750499001996E-01,1.20897374488636E+01
4.77844311377246E-01,1.23151772124381E+01
4.80638722554890E-01,1.22812756607625E+01
4.83433133732534E-01,1.23866361764203E+01
4.8622754491018E-01,1.23037485166145E+01
4.89021956087824E-01,1.26867407688706E+01
4.91816367265468E-01,1.26222022477331E+01
4.94610778443114E-01,1.24906258899443E+01
4.97405189620758E-01,1.26066980611971E+01
5.00199600798404E-01,1.24635972175564E+01
5.02994011976048E-01,1.2703547887187E+01
5.05788423153692E-01,1.26379506047012E+01
5.08582834331338E-01,1.2703547887187E+01
5.11377245508982E-01,1.28107934175406E+01
5.14171656686626E-01,1.2703547887187E+01
5.16966067864272E-01,1.27921012845284E+01
5.19760479041916E-01,1.25469788264955E+01
5.2255489021956E-01,1.29309377293827E+01
5.25349301397206E-01,1.27921012845284E+01
5.28143712574850E-01,1.30922058769788E+01
5.30938123752494E-01,1.30434157128094E+01
5.3373253493014E-01,1.31175236849631E+01
5.36526946107784E-01,1.29968956971745E+01
5.39321357285430E-01,1.30434157128094E+01
5.42115768463074E-01,1.28298416125113E+01
5.44910179640718E-01,1.30198852153992E+01
5.47704590818364E-01,1.31434991713663E+01
5.50499001996008E-01,1.30198852153992E+01
5.53293413173652E-01,1.32547248064766E+01
5.56087824351298E-01,1.31434991713663E+01
5.58882235528942E-01,1.30198852153992E+01
5.61676646706586E-01,1.34137895011062E+01
5.64471057884232E-01,1.32257372696033E+01
5.67265469061876E-01,1.34137895011062E+01
5.7005988023952E-01,1.33798879494306E+01
5.72854291417166E-01,1.33470981266076E+01
5.75648702594810E-01,1.38907135731966E+01
5.78443113772454E-01,1.34488808209175E+01
5.8123752495010E-01,1.3315349428293E+01
5.84031936127744E-01,1.36030315007448E+01
5.86826347305390E-01,1.39478719870365E+01
5.89620758483034E-01,1.36030315007448E+01
5.92415169660678E-01,1.36900428777344E+01
5.95209580838324E-01,1.40730351299905E+01
5.98003992015968E-01,1.34852484650884E+01
6.00798403193612E-01,1.36900428777344E+01
6.03592814371258E-01,1.38366463519263E+01
6.06387225548902E-01,1.38907135731966E+01
6.09181636726546E-01,1.37853530575387E+01
6.11976047904192E-01,1.41420280014775E+01
6.14770459081836E-01,1.44785002380987E+01
6.1756487025948E-01,1.42161359736312E+01
6.20359281437126E-01,1.40084966088529E+01
6.23153692614770E-01,1.41420280014775E+01
6.25948103792416E-01,1.37853530575387E+01
6.2874251497006E-01,1.37853530575387E+01
6.31536926147704E-01,1.40084966088529E+01
6.34331337325350E-01,1.38366463519263E+01
6.37125748502994E-01,1.37365628933693E+01
6.39920159680638E-01,1.38907135731966E+01
6.42714570858284E-01,1.42961786813047E+01
6.45508982035928E-01,1.40084966088529E+01
6.48303393213572E-01,1.41420280014775E+01
6.51097804391218E-01,1.42161359736312E+01
6.53892215568862E-01,1.41420280014775E+01
6.56686626746506E-01,1.39478719870365E+01
6.59481037924152E-01,1.39478719870365E+01
6.62275449101796E-01,1.41420280014775E+01
6.6506986027944E-01,1.43831900582944E+01
6.67864271457086E-01,1.41420280014775E+01
6.70658682634730E-01,1.47016437894129E+01
6.73453093812376E-01,1.42961786813047E+01
6.7624750499002E-01,1.42161359736312E+01
6.79041916167664E-01,1.44785002380987E+01
6.81836327345310E-01,1.42161359736312E+01
6.84630738522954E-01,1.42961786813047E+01
6.87425149700598E-01,1.45838607537565E+01
6.90219560878244E-01,1.48351751820374E+01
6.93013972055888E-01,1.45838607537565E+01
6.95808383233532E-01,1.45838607537565E+01

==> data/hist_x_4.csv <==
-8.69760479041915E-01,1.33111938716965E+01
-8.66267465069860E-01,1.31288723149025E+01
-8.62774451097805E-01,1.32158836918922E+01
-8.59281437125748E-01,1.3048829607229E+01
-8.55788423153693E-01,1.34165543873543E+01
-8.52295409181638E-01,1.33111938716965E+01
-8.48802395209580E-01,1.40043410522564E+01
-8.4530938123753E-01,1.34165543873543E+01
-8.41816367265470E-01,1.36678688156352E+01
-8.38323353293413E-01,1.34165543873543E+01
-8.34830339321358E-01,1.32158836918922E+01
-8.31337325349303E-01,1.29057287635883E+01
-8.27844311377245E-01,1.29747216350753E+01
-8.24351297405190E-01,1.34165543873543E+01
-8.20858283433135E-01,1.26180466911365E+01
-8.17365269461078E-01,1.27805656206343E+01
-8.13872255489023E-01,1.35343374230107E+01
-8.10379241516965E-01,1.26693399855241E+01
-8.06886227544910E-01,1.33111938716965E+01
-8.03393213572855E-01,1.29747216350753E+01
-7.99900199600798E-01,1.29057287635883E+01
-7.96407185628743E-01,1.3048829607229E+01
-7.92914171656688E-01,1.24782847487614E+01
-7.89421157684630E-01,1.29057287635883E+01
-7.8592814371258E-01,1.25227365113322E+01
-7.82435129740520E-01,1.24357251343426E+01
-7.78942115768463E-01,1.27805656206343E+01
-7.75449101796408E-01,1.23179420986862E+01
-7.7195608782435E-01,1.27805656206343E+01
-7.68463073852295E-01,1.21797917602054E+01
-7.64970059880240E-01,1.21797917602054E+01
-7.61477045908183E-01,1.22125815830284E+01
-7.57984031936128E-01,1.23949031398223E+01
-7.54491017964073E-01,1.19761928049641E+01
-7.50998003992015E-01,1.22815744545153E+01
-7.47504990019960E-01,1.22125815830284E+01
-7.44011976047905E-01,1.19002068979862E+01
-7.40518962075848E-01,1.21172714032241E+01
-7.37025948103793E-01,1.24782847487614E+01
-7.33532934131738E-01,1.19002068979862E+01
-7.30039920159680E-01,1.21797917602054E+01
-7.2654690618763E-01,1.20028610520463E+01
-7.23053892215570E-01,1.21480430618908E+01
-7.19560878243513E-01,1.22125815830284E+01
-7.16067864271458E-01,1.18071164749202E+01
-7.1257485029940E-01,1.19002068979862E+01
-7.09081836327345E-01,1.17425779537826E+01
-7.05588822355290E-01,1.16247949181263E+01
-7.02095808383233E-01,1.17017559592624E+01
-6.98602794411178E-01,1.1570727696856E+01
-6.95109780439123E-01,1.20302600262344E+01
-6.91616766467065E-01,1.15029051005172E+01
-6.88123752495010E-01,1.16247949181263E+01
-6.84630738522955E-01,1.16434870511384E+01
-6.81137724550898E-01,1.15362415207848E+01
-6.77644710578843E-01,1.15362415207848E+01
-6.74151696606788E-01,1.11711277082002E+01
-6.70658682634730E-01,1.13510990876492E+01
-6.6716566866268E-01,1.15029051005172E+01
-6.63672654690620E-01,1.12962908511542E+01
-6.60179640718563E-01,1.11711277082002E+01
-6.56686626746508E-01,1.1147870846036E+01
-6.5319361277445E-01,1.11139692943603E+01
-6.49700598802395E-01,1.12070597174263E+01
-6.46207584830340E-01,1.09132985988981E+01
-6.42714570858283E-01,1.09986584478493E+01
-6.39221556886228E-01,1.10086087787024E+01
-6.35728542914173E-01,1.10494307732227E+01
-6.32235528942115E-01,1.06098326587451E+01
-6.28742514970060E-01,1.0746244514235E+01
-6.25249500998005E-01,1.08430943402249E+01
-6.21756487025948E-01,1.05448747624703E+01
-6.18263473053893E-01,1.05323745997061E+01
-6.14770459081838E-01,1.08097579199573E+01
-6.11277445109780E-01,1.05386051494567E+01
-6.0778443113773E-01,1.06439656651145E+01
-6.04291417165668E-01,1.07011240789545E+01
-6.00798403193613E-01,1.05200287638838E+01
-5.97305389221558E-01,1.06579519070893E+01
-5.938123752495E-01,1.04662844878771E+01
-5.90319361277445E-01,1.033566430546E+01
-5.86826347305390E-01,1.03720319496309E+01
-5.83333333333333E-01,1.0137315412759E+01
-5.79840319361278E-01,1.01888289472091E+01
-5.76347305389223E-01,1.01166107393973E+01
-5.72854291417165E-01,1.01457188235554E+01
-5.69361277445110E-01,9.95081848455459E+00
-5.65868263473055E-01,1.0053097333675E+01
-5.62375249500998E-01,9.92680360835071E+00
-5.58882235528943E-01,1.00006508583025E+01
-5.55389221556885E-01,9.77604851752459E+00
-5.51896207584830E-01,9.78483334708033E+00
-5.4840319361278E-01,9.80563647471009E+00
-5.44910179640718E-01,9.73045657620225E+00
-5.41417165668663E-01,9.71662509705379E+00
-5.37924151696608E-01,9.6736077119701E+00
-5.3443113772455E-01,9.64507140470517E+00
-5.30938123752495E-01,9.60496577924794E+00
-5.27445109780440E-01,9.62984268400334E+00
-5.23952095808383E-01,9.5361367213415E+00
-5.20459081836328E-01,9.52246908261283E+00
-5.16966067864273E-01,9.3951788449988E+00
-5.13473053892215E-01,9.37545433965103E+00
-5.09980039920160E-01,9.32778087018167E+00
-5.06487025948105E-01,9.24902820783862E+00
-5.02994011976048E-01,9.25767130399464E+00
-4.99500998003993E-01,9.28227711479684E+00
-4.96007984031935E-01,9.23027232980653E+00
-4.92514970059880E-01,9.23027232980653E+00
-4.8902195608783E-01,9.10352062416738E+00
-4.85528942115768E-01,9.13988826833826E+00
-4.82035928143713E-01,9.04149642199653E+00
-4.78542914171658E-01,9.00442972152315E+00
-4.7504990019960E-01,9.03870312409091E+00
-4.71556886227545E-01,9.00173792985744E+00
-4.68063872255490E-01,8.9032558552381E+00
-4.64570858283433E-01,8.9544850450069E+00
-4.61077844311378E-01,8.91181859868799E+00
-4.57584830339323E-01,8.89355880955524E+00
-4.54091816367265E-01,8.75311529324225E+00
-4.50598802395210E-01,8.78831892843523E+00
-4.47105788423153E-01,8.79923606743058E+00
-4.43612774451098E-01,8.73545249639921E+00
-4.40119760479043E-01,8.72316984454337E+00
-4.36626746506985E-01,8.6706565418711E+00
-4.33133732534930E-01,8.67549448067357E+00
-4.2964071856288E-01,8.6007631750509E+00
-4.26147704590818E-01,8.58380605298415E+00
-4.22654690618763E-01,8.58646445065076E+00
-4.19161676646708E-01,8.52037433882177E+00
-4.1566866267465E-01,8.44828548962969E+00
-4.12175648702595E-01,8.44442894801993E+00
-4.08682634730540E-01,8.43599654849534E+00
-4.05189620758483E-01,8.39486925707147E+00
-4.01696606786428E-01,8.33446012927591E+00
-3.98203592814370E-01,8.32485127016928E+00
-3.94710578842315E-01,8.24607039231616E+00
-3.91217564870260E-01,8.23977710534037E+00
-3.87724550898203E-01,8.2205158699267E+00
-3.84231536926148E-01,8.21805735608849E+00
-3.80738522954093E-01,8.18011242452437E+00
-3.77245508982035E-01,8.12380806585573E+00
-3.73752495009980E-01,8.149269130054E+00
-3.7025948103793E-01,8.11657174148722E+00
-3.66766467065868E-01,8.12380806585573E+00
-3.63273453093813E-01,8.03410014160008E+00
-3.59780439121758E-01,7.99700315599216E+00
-3.5628742514970E-01,7.98964837902924E+00
-3.52794411177645E-01,7.93776903266165E+00
-3.49301397205590E-01,7.94195216681175E+00
-3.45808383233533E-01,7.92761666119763E+00
-3.42315369261478E-01,7.89509346949207E+00
-3.38822355289420E-01,7.86575044025816E+00
-3.35329341317365E-01,7.85160835755233E+00
-3.31836327345310E-01,7.80626892247434E+00
-3.28343313373253E-01,7.81607692917384E+00
-3.24850299401198E-01,7.7590097811914E+00
-3.21357285429143E-01,7.73942013996065E+00
-3.17864271457085E-01,7.75745939328394E+00
-3.14371257485030E-01,7.72282224855161E+00
-3.1087824351298E-01,7.69587837836262E+00
-3.07385229540918E-01,7.67676147517508E+00
-3.03892215568863E-01,7.64649878574833E+00
-3.00399201596808E-01,7.62151032141979E+00
-2.969061876248E-01,7.59713108763273E+00
-2.93413173652695E-01,7.56531022102165E+00
-2.89920159680638E-01,7.54006432358068E+00
-2.86427145708583E-01,7.56467124336413E+00
-2.82934131736528E-01,7.50877342714329E+00
-2.79441117764470E-01,7.47813906133615E+00
-2.75948103792415E-01,7.48313099652995E+00
-2.72455089820360E-01,7.47026155889305E+00
-2.68962075848303E-01,7.43738736805674E+00
-2.65469061876248E-01,7.40256760289751E+00
-2.61976047904193E-01,7.37365766661406E+00
-2.58483033932135E-01,7.35302760999002E+00
-2.54990019960080E-01,7.31798085405439E+00
-2.5149700598803E-01,7.28944263198363E+00
-2.48003992015968E-01,7.28750417729377E+00
-2.44510978043912E-01,7.2420740800229E+00
-2.41017964071856E-01,7.22966012749964E+00
-2.37524950099801E-01,7.19618513849705E+00
-2.34031936127745E-01,7.19199595807895E+00
-2.30538922155689E-01,7.19221600428955E+00
-2.27045908183633E-01,7.12334051058312E+00
-2.23552894211577E-01,7.12190358125859E+00
-2.20059880239521E-01,7.09698585329564E+00
-2.1656686626747E-01,7.07247869793106E+00
-2.13073852295409E-01,7.00528361486751E+00
-2.09580838323353E-01,7.01004117187411E+00
-2.0608782435130E-01,6.9706582166765E+00
-2.02594810379242E-01,6.96625951159872E+00
-1.99101796407186E-01,6.92616812098317E+00
-1.95608782435130E-01,6.91259893716128E+00
-1.92115768463074E-01,6.86547405231091E+00
-1.88622754491018E-01,6.85442421612432E+00
-1.85129740518962E-01,6.83915674399354E+00
-1.81636726546906E-01,6.79042547957674E+00
-1.78143712574850E-01,6.78206704686895E+00
-1.74650698602795E-01,6.74269470071218E+00
-1.71157684630739E-01,6.73737404968359E+00
-1.67664670658683E-01,6.69606620755915E+00
-1.64171656686627E-01,6.66766458912979E+00
-1.60678642714571E-01,6.6242099598835E+00
-1.5718562874252E-01,6.60690207326173E+00
-1.53692614770459E-01,6.58065321214016E+00
-1.50199600798403E-01,6.56114558874439E+00
-1.46706586826347E-01,6.52741577253406E+00
-1.43213572854292E-01,6.49884877751901E+00
-1.39720558882236E-01,6.44624171503966E+00
-1.36227544910180E-01,6.41258025063163E+00
-1.32734530938124E-01,6.38520582445329E+00
-1.29241516966068E-01,6.33849390407397E+00
-1.25748502994012E-01,6.3080375079511E+00
-1.22255489021956E-01,6.26707371819383E+00
-1.18762475049900E-01,6.23673841682335E+00
-1.15269461077844E-01,6.19862195809302E+00
-1.11776447105789E-01,6.14848634488549E+00
-1.0828343313373E-01,6.11750805330138E+00
-1.04790419161677E-01,6.06503964197086E+00
-1.01297405189621E-01,6.02534468140232E+00
-9.7804391217565E-02,6.00111173710669E+00
-9.43113772455090E-02,5.97516883195292E+00
-9.08183632734533E-02,5.92014861914288E+00
-8.73253493013973E-02,5.85925556529436E+00
-8.38323353293415E-02,5.82856831974546E+00
-8.03393213572855E-02,5.78512272277741E+00
-7.68463073852295E-02,5.71445004730326E+00
-7.33532934131738E-02,5.66723192269396E+00
-6.98602794411178E-02,5.62420546324128E+00
-6.63672654690620E-02,5.54232236158485E+00
-6.28742514970060E-02,5.48614836050711E+00
-5.93812375249503E-02,5.41007571476534E+00
-5.58882235528943E-02,5.33531987638258E+00
-5.23952095808385E-02,5.25994854526816E+00
-4.8902195608783E-02,5.16043740142094E+00
-4.54091816367265E-02,5.05445676647844E+00
-4.19161676646708E-02,4.94647609747722E+00
-3.84231536926148E-02,4.83031202973941E+00
-3.49301397205590E-02,4.70642946003211E+00
-3.14371257485030E-02,4.55772769839382E+00
-2.79441117764473E-02,4.41497537688072E+00
-2.4451097804391E-02,4.24337374271139E+00
-2.09580838323354E-02,4.05442803400966E+00
-1.74650698602795E-02,3.83715935071063E+00
-1.39720558882236E-02,3.50860458326545E+00
-1.04790419161677E-02,3.21984596320721E+00
-6.98602794411183E-03,2.36909353523508E+00
-3.49301397205590E-03,1.73426315275035E+00
-6.93889390390723E-17,0E+00
3.49301397205585E-03,1.73712533109494E+00
6.9860279441118E-03,2.37502196085639E+00
1.04790419161676E-02,3.22189502525497E+00
1.3972055888224E-02,3.5101821107496E+00
1.74650698602794E-02,3.83501067707311E+00
2.0958083832335E-02,4.05119704422292E+00
2.44510978043912E-02,4.2376817495826E+00
2.79441117764470E-02,4.41734665402621E+00
3.14371257485030E-02,4.56298420194754E+00
3.49301397205588E-02,4.69819971184146E+00
3.84231536926148E-02,4.83166101146293E+00
4.19161676646705E-02,4.9473383573505E+00
4.54091816367265E-02,5.07001772120153E+00
4.8902195608783E-02,5.16555723673723E+00
5.23952095808383E-02,5.26186260461412E+00
5.58882235528943E-02,5.33531987638258E+00
5.938123752495E-02,5.41196617960414E+00
6.28742514970060E-02,5.49099525256909E+00
6.63672654690618E-02,5.55179305433373E+00
6.98602794411178E-02,5.61830493154203E+00
7.33532934131735E-02,5.66747141497148E+00
7.68463073852295E-02,5.72881186179178E+00
8.03393213572855E-02,5.7639559367401E+00
8.38323353293413E-02,5.82941284306227E+00
8.73253493013973E-02,5.87286916691176E+00
9.08183632734530E-02,5.90855944077805E+00
9.43113772455090E-02,5.97133155365976E+00
9.78043912175648E-02,6.00533383901248E+00
1.01297405189621E-01,6.05433221827557E+00
1.04790419161677E-01,6.08121017650999E+00
1.0828343313373E-01,6.11353399190947E+00
1.11776447105789E-01,6.14833136619475E+00
1.15269461077844E-01,6.19837754895091E+00
1.18762475049900E-01,6.23962050748496E+00
1.22255489021956E-01,6.28681178078263E+00
1.25748502994012E-01,6.31387214935531E+00
1.29241516966068E-01,6.34819311848837E+00
1.32734530938124E-01,6.38983158930813E+00
1.36227544910180E-01,6.4247643794291E+00
1.39720558882236E-01,6.4547318871019E+00
1.43213572854292E-01,6.47967189871394E+00
1.46706586826347E-01,6.54155189484399E+00
1.50199600798403E-01,6.54074854367896E+00
1.53692614770459E-01,6.58460082178846E+00
1.5718562874252E-01,6.61428308844154E+00
1.60678642714571E-01,6.65036267269396E+00
1.64171656686627E-01,6.66078546537006E+00
1.6766467065868E-01,6.69687049714674E+00
1.71157684630739E-01,6.71527675504389E+00
1.74650698602795E-01,6.75897133207431E+00
1.78143712574850E-01,6.77059686666793E+00
1.81636726546906E-01,6.8016798557332E+00
1.85129740518962E-01,6.82732228634653E+00
1.88622754491018E-01,6.86167176636117E+00
1.92115768463074E-01,6.90994024500029E+00
1.95608782435130E-01,6.93582839439618E+00
1.99101796407186E-01,6.92819412201384E+00
2.02594810379242E-01,6.98826962979084E+00
2.0608782435130E-01,6.98361429461514E+00
2.09580838323353E-01,7.00894126342225E+00
2.13073852295409E-01,7.04304500634627E+00
2.1656686626747E-01,7.06897060624132E+00
2.20059880239521E-01,7.10865835450856E+00
2.23552894211577E-01,7.12436815428675E+00
2.27045908183633E-01,7.11434249486356E+00
2.30538922155689E-01,7.16872645105198E+00
2.34031936127745E-01,7.18345170629596E+00
2.37524950099800E-01,7.21762410165135E+00
2.41017964071856E-01,7.21042658969806E+00
2.44510978043912E-01,7.25792892368306E+00
2.48003992015968E-01,7.28653635723274E+00
2.5149700598803E-01,7.28267441663749E+00
2.54990019960080E-01,7.31027416581775E+00
2.58483033932135E-01,7.33712983926867E+00
2.61976047904193E-01,7.38266912436238E+00
2.65469061876248E-01,7.41239300945193E+00
2.68962075848303E-01,7.40121056645639E+00
2.72455089820360E-01,7.44529254756385E+00
2.75948103792415E-01,7.48166019173473E+00
2.79441117764470E-01,7.49022112962888E+00
2.82934131736528E-01,7.48578390891859E+00
2.86427145708583E-01,7.53912988962388E+00
2.89920159680638E-01,7.56020979555599E+00
2.93413173652695E-01,7.58630243383005E+00
2.969061876248E-01,7.57817627177195E+00
3.00399201596808E-01,7.60441588806049E+00
3.03892215568863E-01,7.61880944199266E+00
3.07385229540918E-01,7.66362907703851E+00
3.1087824351298E-01,7.66468746486002E+00
3.14371257485030E-01,7.70575952005806E+00
3.17864271457085E-01,7.71166141841409E+00
3.21357285429143E-01,7.75282259981414E+00
3.24850299401198E-01,7.77071494799848E+00
3.28343313373253E-01,7.79333944942835E+00
3.31836327345310E-01,7.83138862910307E+00
3.35329341317365E-01,7.86316423192012E+00
3.38822355289420E-01,7.88360416944431E+00
3.42315369261478E-01,7.91574979441773E+00
3.45808383233533E-01,7.932218602131E+00
3.49301397205590E-01,7.91620361788819E+00
3.52794411177645E-01,7.99700315599216E+00
3.5628742514970E-01,7.96790313950572E+00
3.59780439121758E-01,8.02494908638272E+00
3.63273453093813E-01,7.99897359997946E+00
3.66766467065868E-01,8.03973395931833E+00
3.7025948103793E-01,8.094086560574E+00
3.73752495009980E-01,8.13335065861633E+00
3.77245508982035E-01,8.17716169945631E+00
3.80738522954093E-01,8.16021709304716E+00
3.84231536926148E-01,8.19260143609514E+00
3.87724550898203E-01,8.26647926394737E+00
3.91217564870260E-01,8.23227707018383E+00
3.94710578842315E-01,8.32485127016928E+00
3.98203592814370E-01,8.34485883649681E+00
4.01696606786428E-01,8.33999264684564E+00
4.05189620758483E-01,8.36385342797255E+00
4.08682634730540E-01,8.40443870808762E+00
4.12175648702595E-01,8.46858282969336E+00
4.1566866267465E-01,8.50308284171171E+00
4.19161676646708E-01,8.52453580966302E+00
4.22654690618763E-01,8.57149279275079E+00
4.26147704590818E-01,8.58115470366253E+00
4.2964071856288E-01,8.62168253727465E+00
4.33133732534930E-01,8.58646445065076E+00
4.36626746506985E-01,8.66584189607556E+00
4.40119760479043E-01,8.7160740215619E+00
4.43612774451098E-01,8.7520676242098E+00
4.47105788423153E-01,8.77537376384319E+00
4.50598802395210E-01,8.81249593021891E+00
4.54091816367265E-01,8.82143453721972E+00
4.57584830339320E-01,8.88515035160583E+00
4.61077844311378E-01,8.90569488083746E+00
4.64570858283433E-01,8.88874532252369E+00
4.68063872255490E-01,9.00308291997277E+00
4.71556886227545E-01,8.98046053141016E+00
4.7504990019960E-01,9.02898757230482E+00
4.78542914171658E-01,9.02622894986574E+00
4.82035928143713E-01,9.06269862964713E+00
4.85528942115768E-01,9.099066273818E+00
4.8902195608783E-01,9.12761817574644E+00
4.92514970059880E-01,9.14297946090793E+00
4.96007984031935E-01,9.23535278103895E+00
4.99500998003993E-01,9.23875414486244E+00
5.02994011976048E-01,9.26638975503452E+00
5.06487025948103E-01,9.31115998894563E+00
5.09980039920160E-01,9.28405805916784E+00
5.13473053892215E-01,9.31482971783459E+00
5.16966067864273E-01,9.46104626998643E+00
5.20459081836328E-01,9.48472875462999E+00
5.23952095808383E-01,9.55699495146191E+00
5.27445109780440E-01,9.48909557379633E+00
5.30938123752495E-01,9.49348154573958E+00
5.3443113772455E-01,9.50898573227555E+00
5.37924151696608E-01,9.62231441758255E+00
5.41417165668663E-01,9.61732687607151E+00
5.44910179640718E-01,9.64763222556684E+00
5.4840319361278E-01,9.76445418474367E+00
5.51896207584830E-01,9.80864399577404E+00
5.55389221556885E-01,9.93019919735185E+00
5.58882235528943E-01,9.9473522765781E+00
5.62375249500998E-01,1.00227919841797E+01
5.65868263473053E-01,1.01084474287582E+01
5.69361277445110E-01,1.00079768983945E+01
5.72854291417165E-01,1.00492585573678E+01
5.76347305389223E-01,1.01043906280626E+01
5.79840319361278E-01,1.01888289472091E+01
5.83333333333333E-01,1.01932439654182E+01
5.86826347305390E-01,1.03305752359525E+01
5.90319361277445E-01,1.02201514183382E+01
5.938123752495E-01,1.0285902795901E+01
5.97305389221558E-01,1.02666714339731E+01
6.00798403193613E-01,1.04263931588498E+01
6.04291417165668E-01,1.05703538477713E+01
6.0778443113773E-01,1.06509343344306E+01
6.11277445109780E-01,1.06579519070893E+01
6.14770459081835E-01,1.07617487007709E+01
6.18263473053893E-01,1.07011240789545E+01
6.21756487025948E-01,1.08601887735842E+01
6.25249500998005E-01,1.08516050298928E+01
6.28742514970060E-01,1.10494307732227E+01
6.32235528942115E-01,1.0877580516296E+01
6.35728542914173E-01,1.08952800933954E+01
6.39221556886228E-01,1.10494307732227E+01
6.42714570858283E-01,1.09888061514063E+01
6.46207584830340E-01,1.10919903876415E+01
6.49700598802395E-01,1.0959818614533E+01
6.5319361277445E-01,1.1159431668437E+01
6.56686626746508E-01,1.12193298100181E+01
6.60179640718563E-01,1.13942712595144E+01
6.63672654690618E-01,1.12962908511542E+01
6.6716566866268E-01,1.105990207309E+01
6.70658682634730E-01,1.14393916947949E+01
6.74151696606788E-01,1.15194344024684E+01
6.77644710578843E-01,1.12443311122235E+01
6.81137724550898E-01,1.16064457794581E+01
6.84630738522955E-01,1.16625352461091E+01
6.88123752495010E-01,1.20028610520463E+01
6.91616766467065E-01,1.16064457794581E+01
6.95109780439123E-01,1.16247949181263E+01
6.98602794411178E-01,1.17017559592624E+01
7.02095808383233E-01,1.16434870511384E+01
7.05588822355290E-01,1.16819533319662E+01
7.09081836327345E-01,1.18295893307723E+01
7.1257485029940E-01,1.19502173185609E+01
7.16067864271458E-01,1.19002068979862E+01
7.19560878243513E-01,1.21480430618908E+01
7.23053892215568E-01,1.17851375682014E+01
7.2654690618763E-01,1.20874184400744E+01
7.30039920159680E-01,1.19002068979862E+01
7.33532934131738E-01,1.21797917602054E+01
7.37025948103793E-01,1.22464831347041E+01
7.40518962075848E-01,1.22815744545153E+01
7.44011976047905E-01,1.19248995105766E+01
7.47504990019960E-01,1.20584309032011E+01
7.50998003992015E-01,1.21480430618908E+01
7.54491017964073E-01,1.26180466911365E+01
7.57984031936128E-01,1.24782847487614E+01
7.61477045908183E-01,1.23179420986862E+01
7.64970059880240E-01,1.23179420986862E+01
7.68463073852295E-01,1.25692565269671E+01
7.7195608782435E-01,1.26693399855241E+01
7.75449101796408E-01,1.27234072067944E+01
7.78942115768463E-01,1.29747216350753E+01
7.82435129740520E-01,1.29057287635883E+01
7.8592814371258E-01,1.29747216350753E+01
7.89421157684630E-01,1.24782847487614E+01
7.92914171656688E-01,1.31288723149025E+01
7.96407185628743E-01,1.25227365113322E+01
7.99900199600798E-01,1.26693399855241E+01
8.03393213572855E-01,1.31288723149025E+01
8.06886227544910E-01,1.27234072067944E+01
8.10379241516965E-01,1.31288723149025E+01
8.13872255489023E-01,1.3048829607229E+01
8.17365269461078E-01,1.32158836918922E+01
8.20858283433133E-01,1.32158836918922E+01
8.24351297405190E-01,1.27234072067944E+01
8.27844311377245E-01,1.36678688156352E+01
8.3133732534930E-01,1.31288723149025E+01
8.34830339321358E-01,1.28411902424508E+01
8.38323353293413E-01,1.34165543873543E+01
8.41816367265470E-01,1.31288723149025E+01
8.4530938123753E-01,1.34165543873543E+01
8.48802395209580E-01,1.40043410522564E+01
8.52295409181638E-01,1.35343374230107E+01
8.55788423153693E-01,1.32158836918922E+01
8.59281437125748E-01,1.34165543873543E+01
8.62774451097805E-01,1.33111938716965E+01
8.66267465069860E-01,1.33111938716965E+01
8.69760479041915E-01,1.33111938716965E+01

==> data/hist_x_5.csv <==
-5.21856287425149E-01,1.11285450209688E+01
-5.19760479041916E-01,1.11130499525756E+01
-5.17664670658683E-01,1.10894923130315E+01
-5.15568862275449E-01,1.10704808235749E+01
-5.13473053892216E-01,1.10531315280803E+01
-5.11377245508983E-01,1.10341887322096E+01
-5.09281437125748E-01,1.10182369635384E+01
-5.0718562874252E-01,1.09925726243988E+01
-5.05089820359282E-01,1.09748932710301E+01
-5.02994011976048E-01,1.09579392094916E+01
-5.00898203592815E-01,1.09336313951492E+01
-4.98802395209582E-01,1.09187872307549E+01
-4.96706586826347E-01,1.0896264582022E+01
-4.94610778443114E-01,1.08776007261442E+01
-4.92514970059881E-01,1.08594363344745E+01
-4.90419161676647E-01,1.08354645407906E+01
-4.88323353293414E-01,1.08222266489151E+01
-4.86227544910179E-01,1.08009525451885E+01
-4.84131736526946E-01,1.07837611733997E+01
-4.82035928143713E-01,1.07609282763565E+01
-4.79940119760479E-01,1.07423546819722E+01
-4.77844311377246E-01,1.0719868302002E+01
-4.75748502994013E-01,1.07009508876151E+01
-4.73652694610778E-01,1.06802016423982E+01
-4.7155688622755E-01,1.06636914292031E+01
-4.69461077844312E-01,1.06425001743206E+01
-4.67365269461078E-01,1.06203292885283E+01
-4.65269461077845E-01,1.06055765527633E+01
-4.6317365269461E-01,1.0584615829201E+01
-4.61077844311377E-01,1.05638583455593E+01
-4.58982035928144E-01,1.05452758931194E+01
-4.56886227544910E-01,1.0521954857172E+01
-4.54790419161677E-01,1.05007664531877E+01
-4.52694610778444E-01,1.04845952305247E+01
-4.50598802395209E-01,1.04572350301619E+01
-4.48502994011976E-01,1.04402184961888E+01
-4.46407185628743E-01,1.04189454246188E+01
-4.44311377245509E-01,1.03989816513145E+01
-4.42215568862276E-01,1.03795548451416E+01
-4.40119760479043E-01,1.03578747019013E+01
-4.38023952095808E-01,1.03375655262636E+01
-4.3592814371258E-01,1.03149013394183E+01
-4.33832335329342E-01,1.02979364243779E+01
-4.31736526946108E-01,1.02746611046669E+01
-4.29640718562875E-01,1.02491735322722E+01
-4.2754491017964E-01,1.02315544529077E+01
-4.25449101796407E-01,1.02118214711857E+01
-4.23353293413174E-01,1.01885067601749E+01
-4.21257485029940E-01,1.0168030660203E+01
-4.19161676646707E-01,1.0145788206947E+01
-4.17065868263474E-01,1.0125099048067E+01
-4.14970059880239E-01,1.01045006796793E+01
-4.12874251497006E-01,1.00809498440904E+01
-4.10778443113773E-01,1.00585373511521E+01
-4.08682634730539E-01,1.00402177022471E+01
-4.06586826347306E-01,1.00200033226648E+01
-4.04491017964073E-01,9.99542744837937E+00
-4.02395209580838E-01,9.97312762469658E+00
-4.0029940119761E-01,9.9498206501765E+00
-3.98203592814372E-01,9.92908090961761E+00
-3.96107784431138E-01,9.9091906959133E+00
-3.94011976047905E-01,9.88912117930854E+00
-3.9191616766467E-01,9.86524869144685E+00
-3.89820359281437E-01,9.84011776881112E+00
-3.87724550898204E-01,9.81982157073768E+00
-3.85628742514970E-01,9.79634409738031E+00
-3.83532934131737E-01,9.77457224897025E+00
-3.81437125748504E-01,9.75162915691008E+00
-3.79341317365269E-01,9.72996717241613E+00
-3.77245508982036E-01,9.70297649077826E+00
-3.75149700598803E-01,9.68392359186103E+00
-3.73053892215569E-01,9.65913186019828E+00
-3.70958083832336E-01,9.63791142208236E+00
-3.68862275449103E-01,9.61523229297567E+00
-3.66766467065868E-01,9.59017880807765E+00
-3.6467065868264E-01,9.56773352699553E+00
-3.62574850299401E-01,9.54240182086326E+00
-3.60479041916168E-01,9.51881081414469E+00
-3.58383233532935E-01,9.49605056505179E+00
-3.562874251497E-01,9.47376851703898E+00
-3.54191616766467E-01,9.44826593633039E+00
-3.52095808383234E-01,9.42627025148368E+00
-3.50000000000000E-01,9.40330563190741E+00
-3.47904191616767E-01,9.38137622033071E+00
-3.45808383233534E-01,9.35737468661917E+00
-3.43712574850299E-01,9.3294640885543E+00
-3.41616766467066E-01,9.30642236891414E+00
-3.39520958083833E-01,9.28220139786574E+00
-3.37425149700599E-01,9.25850259930631E+00
-3.35329341317366E-01,9.23271332659793E+00
-3.33233532934131E-01,9.2080188496744E+00
-3.31137724550898E-01,9.18377578070328E+00
-3.2904191616767E-01,9.16005436659315E+00
-3.26946107784431E-01,9.13645634782673E+00
-3.24850299401198E-01,9.10985091187767E+00
-3.22754491017965E-01,9.08493776136252E+00
-3.2065868263473E-01,9.06141580455774E+00
-3.18562874251497E-01,9.03442144905774E+00
-3.16467065868264E-01,9.00977511391465E+00
-3.14371257485030E-01,8.98556368593162E+00
-3.12275449101797E-01,8.95952003453518E+00
-3.10179640718564E-01,8.93449500850583E+00
-3.08083832335329E-01,8.90839009395443E+00
-3.05988023952096E-01,8.88229893466925E+00
-3.03892215568863E-01,8.85831212485304E+00
-3.01796407185629E-01,8.83100458387991E+00
-2.99700598802396E-01,8.80467456165322E+00
-2.97604790419161E-01,8.77862981975307E+00
-2.95508982035928E-01,8.75233969848315E+00
-2.9341317365270E-01,8.72702296778189E+00
-2.91317365269461E-01,8.69943898482299E+00
-2.89221556886228E-01,8.67201320858867E+00
-2.87125748502995E-01,8.64547230286028E+00
-2.8502994011976E-01,8.61879356814486E+00
-2.82934131736527E-01,8.59284691093082E+00
-2.80838323353294E-01,8.56585295713337E+00
-2.78742514970060E-01,8.5381728542071E+00
-2.76646706586827E-01,8.51010986410081E+00
-2.74550898203594E-01,8.48286460843313E+00
-2.72455089820359E-01,8.45429463538576E+00
-2.70359281437126E-01,8.42775303982194E+00
-2.68263473053892E-01,8.39818769813599E+00
-2.66167664670659E-01,8.37160199580373E+00
-2.64071856287426E-01,8.34308555420131E+00
-2.61976047904191E-01,8.31372421322559E+00
-2.59880239520958E-01,8.28728719702038E+00
-2.5778443113773E-01,8.25710840355809E+00
-2.55688622754491E-01,8.22902339565207E+00
-2.53592814371258E-01,8.20088504728205E+00
-2.51497005988025E-01,8.17094695334229E+00
-2.4940119760479E-01,8.14166595311573E+00
-2.47305389221557E-01,8.11280367726307E+00
-2.45209580838324E-01,8.08321089675583E+00
-2.43113772455090E-01,8.05250198367379E+00
-2.41017964071857E-01,8.02370975892376E+00
-2.38922155688622E-01,7.99228728325496E+00
-2.36826347305389E-01,7.96303942071346E+00
-2.34730538922156E-01,7.93397118228708E+00
-2.32634730538922E-01,7.90235915896844E+00
-2.30538922155689E-01,7.87153556474325E+00
-2.28443113772456E-01,7.84031727860858E+00
-2.26347305389221E-01,7.8093087394903E+00
-2.24251497005988E-01,7.77843729249387E+00
-2.2215568862276E-01,7.74685032705028E+00
-2.20059880239521E-01,7.71609217143735E+00
-2.17964071856288E-01,7.68397061033123E+00
-2.15868263473055E-01,7.6515920835768E+00
-2.1377245508982E-01,7.61909556776963E+00
-2.11676646706587E-01,7.58786489516185E+00
-2.09580838323354E-01,7.55528628341013E+00
-2.07485029940120E-01,7.5221907034746E+00
-2.05389221556887E-01,7.4900760002275E+00
-2.03293413173652E-01,7.45738253212265E+00
-2.01197604790419E-01,7.42318685279779E+00
-1.99101796407186E-01,7.38997590221006E+00
-1.97005988023952E-01,7.35623246724257E+00
-1.94910179640719E-01,7.32219538165883E+00
-1.92814371257486E-01,7.28715626331405E+00
-1.90718562874251E-01,7.25313408993372E+00
-1.88622754491018E-01,7.21884813990368E+00
-1.8652694610779E-01,7.18367113975008E+00
-1.84431137724551E-01,7.14835149874109E+00
-1.82335329341318E-01,7.11362351752006E+00
-1.80239520958085E-01,7.07721549587485E+00
-1.781437125749E-01,7.04120239346751E+00
-1.76047904191617E-01,7.00647156229897E+00
-1.73952095808383E-01,6.96931100340042E+00
-1.71856287425150E-01,6.93278880336027E+00
-1.69760479041917E-01,6.89588773965203E+00
-1.67664670658682E-01,6.85745595728186E+00
-1.65568862275449E-01,6.82095472594266E+00
-1.63473053892216E-01,6.78298143828992E+00
-1.61377245508982E-01,6.74402621320478E+00
-1.59281437125749E-01,6.70632498108048E+00
-1.57185628742516E-01,6.66723522236996E+00
-1.55089820359281E-01,6.62778172503456E+00
-1.52994011976048E-01,6.5896248206115E+00
-1.5089820359282E-01,6.54854775494026E+00
-1.48802395209581E-01,6.50865385903072E+00
-1.46706586826347E-01,6.46927574259447E+00
-1.44610778443114E-01,6.42730541555148E+00
-1.42514970059880E-01,6.38629596956963E+00
-1.40419161676647E-01,6.34534666356724E+00
-1.38323353293413E-01,6.30240149318309E+00
-1.36227544910180E-01,6.26050078057868E+00
-1.34131736526946E-01,6.21707903697346E+00
-1.32035928143713E-01,6.17370241611658E+00
-1.2994011976048E-01,6.13080136860326E+00
-1.27844311377246E-01,6.08547029298003E+00
-1.25748502994012E-01,6.04063883515539E+00
-1.2365269461078E-01,5.99659736744951E+00
-1.21556886227545E-01,5.94965941557707E+00
-1.19461077844311E-01,5.90346931649795E+00
-1.17365269461078E-01,5.85804429870252E+00
-1.15269461077844E-01,5.80886052815474E+00
-1.13173652694611E-01,5.76185598923351E+00
-1.11077844311377E-01,5.7137824427291E+00
-1.08982035928144E-01,5.66291965296734E+00
-1.06886227544910E-01,5.61464888753537E+00
-1.04790419161677E-01,5.56370142364544E+00
-1.02694610778443E-01,5.51151027554755E+00
-1.00598802395210E-01,5.46174143858123E+00
-9.85029940119761E-02,5.40734006619519E+00
-9.64071856287425E-02,5.35378390786851E+00
-9.4311377245509E-02,5.30181108337424E+00
-9.22155688622754E-02,5.24502386117644E+00
-9.01197604790420E-02,5.18927768633531E+00
-8.80239520958084E-02,5.13446410800043E+00
-8.59281437125749E-02,5.07428280377868E+00
-8.38323353293413E-02,5.01704819948337E+00
-8.17365269461079E-02,4.95874779388068E+00
-7.96407185628743E-02,4.89595292103323E+00
-7.75449101796408E-02,4.83629991224043E+00
-7.54491017964072E-02,4.7733780301827E+00
-7.33532934131738E-02,4.70741260120976E+00
-7.12574850299402E-02,4.64524654150367E+00
-6.91616766467066E-02,4.57673165543718E+00
-6.70658682634731E-02,4.50774896738138E+00
-6.4970059880240E-02,4.44207905802479E+00
-6.28742514970061E-02,4.36736451653215E+00
-6.07784431137725E-02,4.29500070740609E+00
-5.8682634730539E-02,4.22394654773728E+00
-5.65868263473054E-02,4.14326495212015E+00
-5.44910179640720E-02,4.06669890587833E+00
-5.23952095808384E-02,3.98870464323535E+00
-5.02994011976049E-02,3.90113726937977E+00
-4.82035928143713E-02,3.81999413735092E+00
-4.61077844311377E-02,3.7320422377357E+00
-4.40119760479043E-02,3.63701187967407E+00
-4.19161676646707E-02,3.54979751688828E+00
-3.98203592814372E-02,3.44819158443839E+00
-3.77245508982036E-02,3.34471088423422E+00
-3.56287425149702E-02,3.24827918035319E+00
-3.35329341317366E-02,3.12980108521887E+00
-3.14371257485031E-02,3.01589087716509E+00
-2.9341317365270E-02,2.90501862095002E+00
-2.72455089820359E-02,2.76551471386755E+00
-2.51497005988025E-02,2.63802074773144E+00
-2.30538922155689E-02,2.50386779041126E+00
-2.09580838323354E-02,2.33768081747021E+00
-1.88622754491018E-02,2.19315791187156E+00
-1.67664670658684E-02,2.02314098337682E+00
-1.4670658682635E-02,1.82892807370033E+00
-1.25748502994012E-02,1.66481409229824E+00
-1.04790419161677E-02,1.41693553824875E+00
-8.38323353293415E-03,1.16552932137432E+00
-6.28742514970064E-03,9.4430570399151E-01
-4.19161676646710E-03,5.35291440590601E-01
-2.09580838323354E-03,1.95657344576734E-01
-4.16333634234434E-17,0E+00
2.09580838323351E-03,1.94533423168071E-01
4.1916167664671E-03,5.32148009390308E-01
6.28742514970056E-03,9.38544937856303E-01
8.3832335329341E-03,1.16241535390014E+00
1.04790419161677E-02,1.41861642388213E+00
1.2574850299401E-02,1.67079632693599E+00
1.46706586826347E-02,1.83412089349117E+00
1.67664670658682E-02,2.02699458598379E+00
1.88622754491018E-02,2.1954101159547E+00
2.09580838323353E-02,2.33802615540933E+00
2.30538922155689E-02,2.5015632370886E+00
2.51497005988023E-02,2.63452248146918E+00
2.72455089820359E-02,2.76137398422963E+00
2.9341317365270E-02,2.90035979241923E+00
3.14371257485030E-02,3.01087139792019E+00
3.35329341317366E-02,3.12448657402577E+00
3.562874251497E-02,3.24256251088141E+00
3.77245508982036E-02,3.33895494978261E+00
3.98203592814371E-02,3.44233568920889E+00
4.19161676646707E-02,3.54396977711261E+00
4.40119760479041E-02,3.63120718420231E+00
4.61077844311377E-02,3.72626590894778E+00
4.82035928143713E-02,3.81434526462082E+00
5.02994011976048E-02,3.89563795757098E+00
5.23952095808384E-02,3.98365947262388E+00
5.44910179640718E-02,4.06180282478244E+00
5.65868263473054E-02,4.13850718551801E+00
5.86826347305389E-02,4.21968791924233E+00
6.07784431137725E-02,4.29108735966083E+00
6.28742514970059E-02,4.36370660273951E+00
6.4970059880240E-02,4.43863691345185E+00
6.70658682634731E-02,4.50492170331324E+00
6.91616766467066E-02,4.57446789053765E+00
7.12574850299402E-02,4.643229166755E+00
7.33532934131736E-02,4.70614032401481E+00
7.54491017964072E-02,4.77240348370754E+00
7.75449101796407E-02,4.83586447907869E+00
7.96407185628743E-02,4.89591056687095E+00
8.17365269461077E-02,4.95934578037902E+00
8.38323353293413E-02,5.01832247392494E+00
8.59281437125749E-02,5.07620170036529E+00
8.80239520958084E-02,5.13660628398997E+00
9.01197604790420E-02,5.19201395424379E+00
9.22155688622754E-02,5.24777219271068E+00
9.4311377245509E-02,5.30503568494013E+00
9.64071856287425E-02,5.35756081191587E+00
9.85029940119761E-02,5.4118234314783E+00
1.0059880239521E-01,5.46604615487744E+00
1.02694610778443E-01,5.51629465287055E+00
1.04790419161677E-01,5.56894469234101E+00
1.06886227544910E-01,5.62030735880406E+00
1.08982035928144E-01,5.66880446894856E+00
1.11077844311377E-01,5.71974128356544E+00
1.13173652694611E-01,5.76803008496244E+00
1.15269461077844E-01,5.81558323824285E+00
1.17365269461078E-01,5.86449513086919E+00
1.19461077844311E-01,5.91069808796037E+00
1.21556886227545E-01,5.95740553378217E+00
1.2365269461078E-01,6.00438998144177E+00
1.25748502994012E-01,6.04855500448328E+00
1.27844311377245E-01,6.09368269059335E+00
1.2994011976048E-01,6.13937233658369E+00
1.32035928143712E-01,6.18198390354512E+00
1.34131736526946E-01,6.22620710697559E+00
1.36227544910180E-01,6.26932441954694E+00
1.38323353293413E-01,6.31107409501817E+00
1.40419161676647E-01,6.35444605793224E+00
1.42514970059880E-01,6.39596454881003E+00
1.44610778443114E-01,6.43682823193545E+00
1.46706586826347E-01,6.47889064938122E+00
1.48802395209581E-01,6.51866924881062E+00
1.5089820359282E-01,6.55938841519767E+00
1.52994011976048E-01,6.60021287236967E+00
1.55089820359281E-01,6.63925393916786E+00
1.57185628742516E-01,6.67801154179951E+00
1.59281437125749E-01,6.71719409281626E+00
1.61377245508982E-01,6.75473882962596E+00
1.63473053892216E-01,6.79372285238674E+00
1.65568862275449E-01,6.83176748924829E+00
1.67664670658682E-01,6.8690195019389E+00
1.69760479041917E-01,6.90699364814437E+00
1.71856287425150E-01,6.94417966986217E+00
1.73952095808383E-01,6.97982941821647E+00
1.76047904191617E-01,7.0177151966343E+00
1.781437125749E-01,7.05246193650153E+00
1.80239520958085E-01,7.08909913876512E+00
1.82335329341318E-01,7.12569234976488E+00
1.84431137724551E-01,7.15989574207116E+00
1.8652694610779E-01,7.19509867333769E+00
1.88622754491018E-01,7.23124632324005E+00
1.90718562874251E-01,7.26538584825699E+00
1.92814371257486E-01,7.29984844770039E+00
1.94910179640719E-01,7.33398827709093E+00
1.97005988023952E-01,7.36815334559154E+00
1.99101796407186E-01,7.40243193390493E+00
2.01197604790419E-01,7.4360209744138E+00
2.03293413173652E-01,7.46877390108743E+00
2.05389221556887E-01,7.50214061170427E+00
2.07485029940120E-01,7.53515319495299E+00
2.09580838323354E-01,7.5674675700432E+00
2.11676646706587E-01,7.60086908177662E+00
2.1377245508982E-01,7.6320587383015E+00
2.15868263473055E-01,7.66480777390353E+00
2.17964071856288E-01,7.69669493949233E+00
2.20059880239521E-01,7.72838708125558E+00
2.2215568862276E-01,7.76036567580919E+00
2.24251497005988E-01,7.79176648702078E+00
2.26347305389221E-01,7.82307905176864E+00
2.28443113772456E-01,7.85406260803003E+00
2.30538922155689E-01,7.88539110306603E+00
2.32634730538922E-01,7.91569421610677E+00
2.34730538922156E-01,7.94628233967305E+00
2.36826347305389E-01,7.97599820609172E+00
2.38922155688622E-01,8.00703712591376E+00
2.41017964071857E-01,8.03676024053329E+00
2.43113772455090E-01,8.06610889395168E+00
2.45209580838324E-01,8.09648725411253E+00
2.47305389221557E-01,8.12644568170015E+00
2.4940119760479E-01,8.15460253088414E+00
2.51497005988025E-01,8.18335937182913E+00
2.53592814371258E-01,8.21360621892753E+00
2.55688622754491E-01,8.24129864143511E+00
2.5778443113773E-01,8.27040613935074E+00
2.59880239520958E-01,8.30104432773948E+00
2.61976047904191E-01,8.32782627871752E+00
2.64071856287426E-01,8.35700087289012E+00
2.66167664670659E-01,8.38560208567842E+00
2.68263473053892E-01,8.41286899419145E+00
2.70359281437126E-01,8.44220472005326E+00
2.72455089820359E-01,8.46841181162169E+00
2.74550898203592E-01,8.49684816566525E+00
2.76646706586827E-01,8.52457917550501E+00
2.78742514970060E-01,8.55120131066461E+00
2.80838323353294E-01,8.57877699006459E+00
2.82934131736527E-01,8.60733658852293E+00
2.8502994011976E-01,8.63331835553467E+00
2.87125748502995E-01,8.65979897351941E+00
2.89221556886228E-01,8.68576617558925E+00
2.91317365269461E-01,8.71301473836625E+00
2.9341317365270E-01,8.7408982304151E+00
2.95508982035928E-01,8.76743203087492E+00
2.97604790419161E-01,8.7951618764173E+00
2.99700598802396E-01,8.81799446811688E+00
3.01796407185629E-01,8.84641535674996E+00
3.03892215568862E-01,8.87085128729108E+00
3.05988023952096E-01,8.89682345793274E+00
3.08083832335329E-01,8.92311542000966E+00
3.10179640718564E-01,8.95129891377326E+00
3.12275449101797E-01,8.97651153568136E+00
3.14371257485030E-01,9.00034031110445E+00
3.16467065868264E-01,9.02594527183749E+00
3.18562874251497E-01,9.05004689192626E+00
3.2065868263473E-01,9.07604751396571E+00
3.22754491017965E-01,9.10142363481666E+00
3.24850299401198E-01,9.12372955820715E+00
3.26946107784431E-01,9.15154032190418E+00
3.2904191616767E-01,9.17437528551938E+00
3.31137724550898E-01,9.2014196995878E+00
3.33233532934131E-01,9.22438542525248E+00
3.35329341317366E-01,9.2489957844984E+00
3.37425149700599E-01,9.27291985623729E+00
3.39520958083832E-01,9.29775452794905E+00
3.41616766467066E-01,9.32329479105633E+00
3.43712574850299E-01,9.34634506085488E+00
3.45808383233534E-01,9.3725953511497E+00
3.47904191616767E-01,9.39485537471097E+00
3.50000000000000E-01,9.41766993868873E+00
3.52095808383234E-01,9.44245056436283E+00
3.54191616766467E-01,9.46649333969311E+00
3.562874251497E-01,9.49099313872824E+00
3.58383233532935E-01,9.51338101327507E+00
3.60479041916168E-01,9.5336230162497E+00
3.62574850299401E-01,9.55716736455501E+00
3.6467065868264E-01,9.58454793576987E+00
3.66766467065868E-01,9.60561635920555E+00
3.68862275449101E-01,9.62930230548269E+00
3.70958083832336E-01,9.65387099691251E+00
3.73053892215569E-01,9.6772851363564E+00
3.75149700598803E-01,9.6972187131261E+00
3.77245508982036E-01,9.72180282706387E+00
3.79341317365269E-01,9.74443854641306E+00
3.81437125748504E-01,9.76693634716624E+00
3.83532934131737E-01,9.79063126852841E+00
3.85628742514970E-01,9.81114667389942E+00
3.87724550898204E-01,9.83796033191673E+00
3.89820359281437E-01,9.85930338367957E+00
3.9191616766467E-01,9.87909880509939E+00
3.94011976047905E-01,9.90078568456822E+00
3.96107784431138E-01,9.92492724139036E+00
3.98203592814371E-01,9.94460165864088E+00
4.0029940119761E-01,9.9661425842519E+00
4.02395209580838E-01,9.9898335490009E+00
4.04491017964073E-01,1.00146089418635E+01
4.06586826347306E-01,1.0036190406499E+01
4.08682634730539E-01,1.00540815080349E+01
4.10778443113773E-01,1.00748130864043E+01
4.12874251497006E-01,1.00963874048026E+01
4.14970059880239E-01,1.0120835694493E+01
4.17065868263474E-01,1.01408287359245E+01
4.19161676646707E-01,1.0163612611862E+01
4.21257485029940E-01,1.01859056908884E+01
4.23353293413174E-01,1.02061247379417E+01
4.25449101796407E-01,1.02243664107028E+01
4.2754491017964E-01,1.02461300725554E+01
4.29640718562875E-01,1.02660040350041E+01
4.31736526946108E-01,1.0288878849624E+01
4.33832335329341E-01,1.03108633823159E+01
4.3592814371258E-01,1.03296898318572E+01
4.38023952095808E-01,1.03551063980848E+01
4.40119760479043E-01,1.03744291918852E+01
4.42215568862276E-01,1.03933386904874E+01
4.44311377245509E-01,1.04147969594804E+01
4.46407185628743E-01,1.04327504086873E+01
4.48502994011976E-01,1.04548444741813E+01
4.50598802395209E-01,1.0477098498815E+01
4.52694610778444E-01,1.04942679161332E+01
4.54790419161677E-01,1.05160994736065E+01
4.56886227544910E-01,1.05326115495382E+01
4.58982035928144E-01,1.05608631652277E+01
4.61077844311377E-01,1.05756256577723E+01
4.6317365269461E-01,1.05924091587578E+01
4.65269461077845E-01,1.06184205474271E+01
4.67365269461078E-01,1.06361963130792E+01
4.69461077844312E-01,1.06529675953481E+01
4.7155688622755E-01,1.06764439454873E+01
4.73652694610778E-01,1.06988946293632E+01
4.75748502994013E-01,1.07211234184793E+01
4.77844311377246E-01,1.07356129216077E+01
4.79940119760479E-01,1.07584780481505E+01
4.82035928143713E-01,1.07774788398818E+01
4.84131736526946E-01,1.07971713668514E+01
4.86227544910179E-01,1.08146062776042E+01
4.88323353293414E-01,1.08348015891906E+01
4.90419161676647E-01,1.08535422004853E+01
4.92514970059880E-01,1.08765837251071E+01
4.94610778443114E-01,1.08937500763937E+01
4.96706586826347E-01,1.09115014136123E+01
4.9880239520958E-01,1.0928344126178E+01
5.00898203592815E-01,1.0951609611802E+01
5.02994011976048E-01,1.09662406376374E+01
5.05089820359282E-01,1.09881345937461E+01
5.0718562874252E-01,1.10047360221162E+01
5.09281437125748E-01,1.10304440230802E+01
5.11377245508983E-01,1.10469435406267E+01
5.13473053892216E-01,1.10645715543087E+01
5.15568862275449E-01,1.10832113547505E+01
5.17664670658683E-01,1.11035488883926E+01
5.19760479041916E-01,1.11223540051119E+01
5.21856287425149E-01,1.11413759753071E+01

==> data/hist_y_0.csv <==
-3.479041916167664450e-01,1.069560015616995940e+01
-3.465069860279440528e-01,1.085811908566773454e+01
-3.451097804391217716e-01,1.080096067182778441e+01
-3.437125748502993794e-01,1.072091796415424980e+01
-3.423153692614769872e-01,1.116560378541569420e+01
-3.409181636726547060e-01,1.057781712051357559e+01
-3.395209580838323138e-01,1.055583821379480014e+01
-3.381237524950099216e-01,1.082913154879448214e+01
-3.367265469061876404e-01,1.057781712051357559e+01
-3.353293413173652482e-01,1.051327859937600451e+01
-3.339321357285428560e-01,1.053433200857383767e+01
-3.325349301397205748e-01,1.047245660485574881e+01
-3.311377245508981826e-01,1.062327949459033327e+01
-3.297405189620757904e-01,1.060028997636563375e+01
-3.283433133732535092e-01,1.067090754357958815e+01
-3.269461077844311170e-01,1.030694216637817462e+01
-3.255489021956087248e-01,1.045265397755956904e+01
-3.241516966067864436e-01,1.035912791954874734e+01
-3.227544910179640514e-01,1.057781712051357559e+01
-3.213572854291416592e-01,1.053433200857383767e+01
-3.199600798403193780e-01,1.027360574611058297e+01
-3.185628742514969858e-01,1.034142834244934406e+01
-3.171656686626745936e-01,1.021009234038825753e+01
-3.157684630738523124e-01,1.022559652692422461e+01
-3.143712574850299202e-01,1.010781349126784079e+01
-3.129740518962075280e-01,1.025734522523880443e+01
-3.115768463073852468e-01,1.002777078359430263e+01
-3.101796407185628546e-01,1.010781349126784079e+01
-3.087824351297404624e-01,1.022559652692422461e+01
-3.073852295409181812e-01,1.000245297561001401e+01
-3.059880239520957890e-01,9.749750622054259352e+00
-3.045908183632733968e-01,9.873620103767045464e+00
-3.031936127744511156e-01,9.977760363019640977e+00
-3.017964071856287234e-01,9.721040516171829182e+00
-3.003992015968063312e-01,9.730519260126371250e+00
-2.990019960079840500e-01,9.851880117130640713e+00
-2.976047904191616578e-01,9.841184828013890495e+00
-2.962075848303392656e-01,9.693131728054751761e+00
-2.948103792415169844e-01,9.769359093442634645e+00
-2.934131736526945922e-01,9.779309424295803410e+00
-2.920159680638722000e-01,9.830602718683355334e+00
-2.906187624750499188e-01,9.862691033234854743e+00
-2.892215568862275266e-01,9.730519260126371250e+00
-2.878243512974051344e-01,9.532449346364277432e+00
-2.864271457085828532e-01,9.588689064687153873e+00
-2.850299401197604610e-01,9.501677687697524632e+00
-2.836327345309381243e-01,9.740088711142522726e+00
-2.822355289421157876e-01,9.711650775821990322e+00
-2.808383233532933954e-01,9.630889419177531607e+00
-2.794411177644710587e-01,9.428652552682635246e+00
-2.780439121756487220e-01,9.394047023505159189e+00
-2.766467065868263298e-01,9.501677687697524632e+00
-2.752495009980039931e-01,9.464498684455769251e+00
-2.738522954091816564e-01,9.315575408063663687e+00
-2.724550898203592642e-01,9.479204831845464696e+00
-2.710578842315369275e-01,9.236985133470442477e+00
-2.696606786427145908e-01,9.191522759393684794e+00
-2.682634730538921985e-01,9.260515630880636451e+00
-2.668662674650698619e-01,9.169543852674909346e+00
-2.654690618762475252e-01,9.236985133470442477e+00
-2.640718562874251329e-01,9.126984238256113713e+00
-2.626746506986027963e-01,9.137455538123408161e+00
-2.612774451097804596e-01,9.076211912882691024e+00
-2.598802395209580673e-01,8.968379208079475973e+00
-2.584830339321357306e-01,9.027893335611882009e+00
-2.570858283433133940e-01,8.977307838823776365e+00
-2.556886227544910017e-01,9.009201202599729896e+00
-2.542914171656686650e-01,8.968379208079475973e+00
-2.528942115768463283e-01,8.899682676793240432e+00
-2.514970059880239361e-01,8.912208936612421084e+00
-2.500998003992015994e-01,8.728487799464042851e+00
-2.487025948103792350e-01,8.812325578106129598e+00
-2.473053892215568705e-01,8.651138333386150236e+00
-2.459081836327345338e-01,8.742572539345781379e+00
-2.445109780439121694e-01,8.721519130147949994e+00
-2.431137724550898049e-01,8.760462104096557567e+00
-2.417165668662674682e-01,8.552597133000379159e+00
-2.403193612774451038e-01,8.591466001899751959e+00
-2.389221556886227393e-01,8.506743828504255589e+00
-2.375249500998004026e-01,8.552597133000379159e+00
-2.361277445109780382e-01,8.378126450682163551e+00
-2.347305389221556737e-01,8.465585756010749918e+00
-2.333333333333333370e-01,8.512361820808479251e+00
-2.319361277445109726e-01,8.330040264014524354e+00
-2.305389221556886081e-01,8.365886395787661911e+00
-2.291417165668662714e-01,8.273012270781217481e+00
-2.277445109780439070e-01,8.290909840238759543e+00
-2.263473053892215425e-01,8.270797430451665377e+00
-2.249500998003992058e-01,8.244595058057640813e+00
-2.235528942115768414e-01,8.173879533259242436e+00
-2.221556886227544769e-01,8.188035482489375738e+00
-2.207584830339321402e-01,8.163889440184156854e+00
-2.193612774451097758e-01,8.065511496537460800e+00
-2.179640718562874113e-01,8.031850213964329299e+00
-2.165668662674650746e-01,7.990888856333263845e+00
-2.151696606786427102e-01,7.961232646750375785e+00
-2.137724550898203457e-01,8.006053426632309566e+00
-2.123752495009980090e-01,7.935590216137038411e+00
-2.109780439121756446e-01,7.850690772350551683e+00
-2.095808383233532801e-01,7.849238339270236509e+00
-2.081836327345309434e-01,7.809403769684275076e+00
-2.067864271457085790e-01,7.826281807471627161e+00
-2.053892215568862145e-01,7.772438575450803633e+00
-2.039920159680638778e-01,7.731616580930548821e+00
-2.025948103792415134e-01,7.628710688299640275e+00
-2.011976047904191489e-01,7.681291497043032379e+00
-1.998003992015968122e-01,7.593258147557709670e+00
-1.984031936127744478e-01,7.564463245609765352e+00
-1.970059880239520833e-01,7.513388315673349638e+00
-1.956087824351297466e-01,7.502042139286047906e+00
-1.942115768463073822e-01,7.503068306641360152e+00
-1.928143712574850177e-01,7.418455423177782393e+00
-1.914171656686626810e-01,7.453984844332269155e+00
-1.900199600798403166e-01,7.358941295645374581e+00
-1.886227544910179521e-01,7.377784383446854832e+00
-1.872255489021956154e-01,7.277054136173190635e+00
-1.858283433133732510e-01,7.240862007579774051e+00
-1.844311377245508865e-01,7.240862007579774051e+00
-1.830339321357285498e-01,7.190042759183561394e+00
-1.816367265469061854e-01,7.150302430534046572e+00
-1.802395209580838209e-01,7.119749432354027796e+00
-1.788423153692614842e-01,7.076606829520189379e+00
-1.774451097804391198e-01,7.070592778650433452e+00
-1.760479041916167553e-01,6.987531007662881599e+00
-1.746506986027944186e-01,6.958525953206354586e+00
-1.732534930139720541e-01,6.929181124600605202e+00
-1.718562874251496897e-01,6.901797782129244219e+00
-1.704590818363273530e-01,6.878437431765773269e+00
-1.690618762475049885e-01,6.818686327855380647e+00
-1.676646706586826241e-01,6.811976625263510776e+00
-1.662674650698602874e-01,6.741475974723178055e+00
-1.648702594810379229e-01,6.731459196479706364e+00
-1.634730538922155585e-01,6.641209909454890870e+00
-1.620758483033932218e-01,6.664905621024314719e+00
-1.606786427145708573e-01,6.624865459586992245e+00
-1.592814371257484929e-01,6.556840063917473316e+00
-1.578842315369261562e-01,6.501410258978141954e+00
-1.564870259481037917e-01,6.466214924188621538e+00
-1.550898203592814273e-01,6.430809831634097584e+00
-1.536926147704590906e-01,6.390184623867917857e+00
-1.522954091816367261e-01,6.370143872984471045e+00
-1.508982035928143617e-01,6.319843134509673277e+00
-1.495009980039920250e-01,6.288271338633858676e+00
-1.481037924151696605e-01,6.244455657820974892e+00
-1.467065868263472961e-01,6.215143214355508761e+00
-1.453093812375249594e-01,6.177623181884245085e+00
-1.439121756487025949e-01,6.107321837852085267e+00
-1.425149700598802305e-01,6.105797447312989235e+00
-1.411177644710578938e-01,6.074310588301983671e+00
-1.397205588822355293e-01,6.000132332201086882e+00
-1.383233532934131649e-01,5.957648858948049408e+00
-1.369261477045908282e-01,5.942009965063594024e+00
-1.355289421157684637e-01,5.881182524059768824e+00
-1.341317365269460993e-01,5.861105559792576969e+00
-1.327345309381237626e-01,5.818115374861209332e+00
-1.313373253493013981e-01,5.762566108097255224e+00
-1.299401197604790337e-01,5.727350578570140627e+00
-1.285429141716566970e-01,5.685131542630802670e+00
-1.271457085828343325e-01,5.659622054401907576e+00
-1.257485029940119681e-01,5.612334171038796171e+00
-1.243512974051896175e-01,5.505285682173578721e+00
-1.229540918163672669e-01,5.502782203814591711e+00
-1.215568862275449163e-01,5.455971785970602284e+00
-1.201596806387225519e-01,5.428515492053021418e+00
-1.187624750499002013e-01,5.371249612575105914e+00
-1.173652694610778507e-01,5.327640129293474303e+00
-1.159680638722554863e-01,5.276504244985741110e+00
-1.145708582834331357e-01,5.217255529381340295e+00
-1.131736526946107851e-01,5.180257919315890192e+00
-1.117764471057884207e-01,5.140704462221474813e+00
-1.103792415169660701e-01,5.098660777131806654e+00
-1.089820359281437195e-01,5.032292514079475865e+00
-1.075848303393213551e-01,4.995825702911297128e+00
-1.061876247504990045e-01,4.970790314321682501e+00
-1.047904191616766539e-01,4.897417006092274150e+00
-1.033932135728542895e-01,4.836810225966518217e+00
-1.019960079840319389e-01,4.800027207857571199e+00
-1.005988023952096022e-01,4.757009098669044533e+00
-9.920159680638723776e-02,4.711663875482768660e+00
-9.780439121756487331e-02,4.644040539198137196e+00
-9.640718562874253661e-02,4.599775593737733814e+00
-9.500998003992017216e-02,4.561388994819797205e+00
-9.361277445109780770e-02,4.497528026387866973e+00
-9.221556886227547101e-02,4.444081703727670529e+00
-9.081836327345310655e-02,4.387774976036633134e+00
-8.942115768463074210e-02,4.335637089888395579e+00
-8.802395209580840540e-02,4.283330430448248904e+00
-8.662674650698604095e-02,4.230116614695667465e+00
-8.522954091816367650e-02,4.176895444027891813e+00
-8.383233532934133980e-02,4.115724139391016223e+00
-8.243512974051897535e-02,4.059030435111139923e+00
-8.103792415169661090e-02,4.010332393739901136e+00
-7.964071856287427420e-02,3.945522603069017364e+00
-7.824351297405190975e-02,3.904350603950646814e+00
-7.684630738522954529e-02,3.839427687165176906e+00
-7.544910179640720860e-02,3.783877756626711886e+00
-7.405189620758484415e-02,3.723181363862099857e+00
-7.265469061876247969e-02,3.667443051335526505e+00
-7.125748502994014300e-02,3.604253293885726350e+00
-6.986027944111777854e-02,3.551449520197865084e+00
-6.846307385229541409e-02,3.493646581508244253e+00
-6.706586826347307739e-02,3.430083024148851578e+00
-6.566866267465071294e-02,3.366572038874144468e+00
-6.427145708582834849e-02,3.307937329057025977e+00
-6.287425149700601179e-02,3.247542978857447693e+00
-6.147704590818364734e-02,3.188362980016378856e+00
-6.007984031936128289e-02,3.124448392279784770e+00
-5.868263473053894619e-02,3.057389869567478158e+00
-5.728542914171658174e-02,2.999830796875821548e+00
-5.588822355289421728e-02,2.928389082066205518e+00
-5.449101796407188059e-02,2.867273321130191732e+00
-5.309381237524951613e-02,2.798861459920226835e+00
-5.169660678642715168e-02,2.734622290818522927e+00
-5.029940119760481498e-02,2.662095810864267165e+00
-4.890219560878245053e-02,2.603689650269817690e+00
-4.750499001996008608e-02,2.534589172963787718e+00
-4.610778443113774938e-02,2.468518652999724949e+00
-4.471057884231538493e-02,2.394072297774526348e+00
-4.331337325349302048e-02,2.323716013917373147e+00
-4.191616766467068378e-02,2.258771390839743987e+00
-4.051896207584831933e-02,2.189493190491287322e+00
-3.912175648702595487e-02,2.112740954470988086e+00
-3.772455089820361818e-02,2.039871861594651392e+00
-3.632734530938125372e-02,1.967935364543421883e+00
-3.493013972055888927e-02,1.897700414788371148e+00
-3.353293413173655257e-02,1.822664455397029926e+00
-3.213572854291418812e-02,1.746806383040931721e+00
-3.073852295409182367e-02,1.669176612757377498e+00
-2.934131736526948697e-02,1.595677510456143366e+00
-2.794411177644712252e-02,1.515317010628024263e+00
-2.654690618762475807e-02,1.441161562371979343e+00
-2.514970059880242137e-02,1.359872401677458598e+00
-2.375249500998005692e-02,1.279315292401648207e+00
-2.235528942115769246e-02,1.201365501368234945e+00
-2.095808383233535577e-02,1.121186277245376672e+00
-1.956087824351299131e-02,1.037733449730406932e+00
-1.816367265469062686e-02,9.518985065475646934e-01
-1.676646706586829016e-02,8.687722901818144550e-01
-1.536926147704592571e-02,7.816314730856905868e-01
-1.397205588822356126e-02,6.948872135615484780e-01
-1.257485029940122456e-02,6.050979101873998900e-01
-1.117764471057886011e-02,5.166698140633041447e-01
-9.780439121756495657e-03,4.271492288350184907e-01
-8.383233532934158960e-03,3.402029372830668308e-01
-6.986027944111794508e-03,2.575985298165424098e-01
-5.588822355289430055e-03,1.808033870895204842e-01
-4.191616766467093358e-03,1.093055736468890871e-01
-2.794411177644728905e-03,5.332605077335017540e-02
-1.397205588822364453e-03,1.429000147151882061e-02
-2.775557561562891351e-17,0.000000000000000000e+00
1.397205588822336697e-03,1.232797015181397171e-02
2.794411177644701150e-03,4.619687366034774811e-02
4.191616766467037847e-03,1.009536482843582661e-01
5.588822355289402299e-03,1.679377590574073764e-01
6.986027944111766752e-03,2.438495866539867052e-01
8.383233532934103449e-03,3.251221030543707258e-01
9.780439121756467902e-03,4.093831700024246345e-01
1.117764471057883235e-02,4.976861383161228503e-01
1.257485029940116905e-02,5.856748198399657213e-01
1.397205588822353350e-02,6.720377517512243770e-01
1.536926147704589796e-02,7.603753506972488196e-01
1.676646706586823465e-02,8.449030708570948178e-01
1.816367265469059911e-02,9.319251097873166856e-01
1.956087824351296356e-02,1.014156759504739824e+00
2.095808383233530026e-02,1.095414364083280745e+00
2.235528942115766471e-02,1.179287256613825718e+00
2.375249500998002916e-02,1.257285917658281349e+00
2.514970059880236586e-02,1.337471444051066882e+00
2.654690618762473031e-02,1.415351331978810023e+00
2.794411177644709476e-02,1.497684147944033484e+00
2.934131736526943146e-02,1.573227982427255256e+00
3.073852295409179591e-02,1.647796360906086832e+00
3.213572854291416037e-02,1.719457963372718723e+00
3.353293413173649706e-02,1.792998316154408300e+00
3.493013972055886152e-02,1.868645447159060780e+00
3.632734530938122597e-02,1.946105475654746897e+00
3.772455089820356267e-02,2.014363947268305921e+00
3.912175648702592712e-02,2.090144287633407316e+00
4.051896207584829157e-02,2.163247452995898712e+00
4.191616766467062827e-02,2.230721833402194321e+00
4.331337325349299272e-02,2.298492023032162379e+00
4.471057884231535717e-02,2.369137780462422072e+00
4.610778443113769387e-02,2.431951735543256277e+00
4.750499001996005832e-02,2.504996199520986622e+00
4.890219560878242278e-02,2.573444133309635617e+00
5.029940119760475947e-02,2.639498425612881505e+00
5.169660678642712393e-02,2.704075535389486973e+00
5.309381237524948838e-02,2.767797915835021882e+00
5.449101796407182507e-02,2.837877618954284031e+00
5.588822355289418953e-02,2.905400526097496439e+00
5.728542914171655398e-02,2.966623354153826497e+00
5.868263473053889068e-02,3.030972005747331721e+00
6.007984031936125513e-02,3.104419803526113242e+00
6.147704590818361958e-02,3.160650550796384906e+00
6.287425149700595628e-02,3.223341055179623993e+00
6.427145708582832073e-02,3.286554570405170850e+00
6.566866267465068518e-02,3.344554259539677332e+00
6.706586826347302188e-02,3.404898080510260883e+00
6.846307385229538633e-02,3.462289152307960194e+00
6.986027944111775079e-02,3.526211649093088596e+00
7.125748502994008748e-02,3.582396974409300938e+00
7.265469061876245194e-02,3.648191636372638769e+00
7.405189620758481639e-02,3.703986381977106390e+00
7.544910179640715309e-02,3.758577379507254790e+00
7.684630738522951754e-02,3.816655959041941770e+00
7.824351297405188199e-02,3.867889668196861308e+00
7.964071856287421869e-02,3.936576930988222145e+00
8.103792415169658314e-02,3.989899863672166092e+00
8.243512974051894759e-02,4.054940316031215630e+00
8.383233532934128429e-02,4.102281686948423101e+00
8.522954091816364874e-02,4.155616880650365275e+00
8.662674650698601320e-02,4.214750703530834031e+00
8.802395209580834989e-02,4.261736053160749549e+00
8.942115768463071435e-02,4.318618138763508085e+00
9.081836327345307880e-02,4.359792642345922786e+00
9.221556886227541550e-02,4.429396309104117080e+00
9.361277445109777995e-02,4.479393336384070778e+00
9.500998003992014440e-02,4.535342652497849514e+00
9.640718562874248110e-02,4.588298910736275715e+00
9.780439121756484555e-02,4.625324428637688001e+00
9.920159680638721000e-02,4.693319316628128846e+00
1.005988023952095467e-01,4.742291888925430854e+00
1.019960079840319112e-01,4.782908290227373627e+00
1.033932135728542756e-01,4.844260117156142798e+00
1.047904191616766123e-01,4.898099677640006533e+00
1.061876247504989768e-01,4.937882047848120237e+00
1.075848303393213412e-01,4.991234518253177654e+00
1.089820359281436779e-01,5.029346493406173124e+00
1.103792415169660424e-01,5.080193625465184937e+00
1.117764471057884068e-01,5.137614463625340022e+00
1.131736526946107435e-01,5.167262934368281435e+00
1.145708582834331080e-01,5.227012727914781109e+00
1.159680638722554724e-01,5.270980589757268575e+00
1.173652694610778091e-01,5.320437495925011362e+00
1.187624750499001736e-01,5.377970478589549685e+00
1.201596806387225380e-01,5.423626764961523961e+00
1.215568862275448747e-01,5.470122335798880187e+00
1.229540918163672392e-01,5.512833942782025431e+00
1.243512974051896036e-01,5.557158157586046698e+00
1.257485029940119403e-01,5.593145616982544865e+00
1.271457085828343048e-01,5.638081276174853329e+00
1.285429141716566692e-01,5.699909309459526341e+00
1.299401197604790059e-01,5.734505307633838811e+00
1.313373253493013704e-01,5.796082659861326647e+00
1.327345309381237348e-01,5.828450395082459323e+00
1.341317365269460715e-01,5.882400056677706601e+00
1.355289421157684360e-01,5.927673568882752875e+00
1.369261477045908004e-01,5.979112234049914321e+00
1.383233532934131371e-01,6.012774725616264249e+00
1.397205588822355016e-01,6.061842513329954940e+00
1.411177644710578660e-01,6.082957955343166745e+00
1.425149700598802027e-01,6.145414278514627071e+00
1.439121756487025672e-01,6.181175583488613512e+00
1.453093812375249316e-01,6.215426460356553662e+00
1.467065868263472683e-01,6.275856341929301863e+00
1.481037924151696328e-01,6.300533907988274507e+00
1.495009980039919695e-01,6.350172673944406654e+00
1.508982035928143062e-01,6.365195817367101938e+00
1.522954091816366984e-01,6.439632899281899192e+00
1.536926147704590351e-01,6.449250070466987950e+00
1.550898203592813718e-01,6.513168406960488710e+00
1.564870259481037640e-01,6.533207613174011996e+00
1.578842315369261007e-01,6.593370099673868445e+00
1.592814371257484374e-01,6.637746702530273879e+00
1.606786427145708296e-01,6.658266959776366178e+00
1.620758483033931663e-01,6.678766786389467747e+00
1.634730538922155030e-01,6.717321354964747471e+00
1.648702594810378952e-01,6.823358020753657271e+00
1.662674650698602319e-01,6.848115671879384081e+00
1.676646706586825686e-01,6.845984610870430309e+00
1.690618762475049608e-01,6.934400040476396576e+00
1.704590818363272975e-01,6.939646336391701809e+00
1.718562874251496342e-01,7.009223832274141586e+00
1.732534930139720264e-01,7.021834339866071417e+00
1.746506986027943631e-01,7.079963663823740205e+00
1.760479041916166998e-01,7.045591476445016710e+00
1.774451097804390920e-01,7.152469278619137505e+00
1.788423153692614287e-01,7.213591131771390330e+00
1.802395209580837654e-01,7.199850457566580708e+00
1.816367265469061576e-01,7.261612951684813133e+00
1.830339321357284943e-01,7.313755503023618765e+00
1.844311377245508310e-01,7.318012640146937642e+00
1.858283433133732232e-01,7.382323655880274060e+00
1.872255489021955599e-01,7.469748717565333429e+00
1.886227544910178966e-01,7.557934386727301224e+00
1.900199600798402888e-01,7.475724830968674794e+00
1.914171656686626255e-01,7.531180517097816995e+00
1.928143712574849622e-01,7.547146795598304259e+00
1.942115768463073544e-01,7.607972617911712199e+00
1.956087824351296911e-01,7.592135182813086303e+00
1.970059880239520278e-01,7.701118664517620616e+00
1.984031936127744200e-01,7.711181642516241830e+00
1.998003992015967567e-01,7.781891718094558819e+00
2.011976047904190934e-01,7.755116356846446735e+00
2.025948103792414856e-01,7.850690772350551683e+00
2.039920159680638223e-01,7.817807180480654594e+00
2.053892215568861590e-01,7.969382651112300486e+00
2.067864271457085512e-01,7.921450153363225333e+00
2.081836327345308879e-01,7.977599624214581020e+00
2.095808383233532246e-01,8.038843249455300821e+00
2.109780439121756168e-01,8.042358191562744452e+00
2.123752495009979535e-01,8.067314923536610394e+00
2.137724550898202902e-01,8.069121608761559372e+00
2.151696606786426824e-01,8.192117120809022879e+00
2.165668662674650191e-01,8.257610426169710749e+00
2.179640718562873558e-01,8.202394703567264855e+00
2.193612774451097480e-01,8.311435076183490978e+00
2.207584830339320847e-01,8.361032017322862941e+00
2.221556886227544214e-01,8.325356414702099528e+00
2.235528942115768136e-01,8.306837366934860967e+00
2.249500998003991503e-01,8.304546415188305275e+00
2.263473053892214870e-01,8.498375578833739397e+00
2.277445109780438792e-01,8.484582256701404646e+00
2.291417165668662159e-01,8.403065399029415516e+00
2.305389221556885526e-01,8.473682966243368142e+00
2.319361277445109448e-01,8.573338617307195264e+00
2.333333333333332815e-01,8.664167833676483355e+00
2.347305389221556182e-01,8.644686698104660394e+00
2.361277445109780104e-01,8.609928064739486686e+00
2.375249500998003471e-01,8.613038487153879430e+00
2.389221556886226838e-01,8.731990430015244442e+00
2.403193612774450760e-01,8.764078744566745627e+00
2.417165668662674127e-01,8.728487799464042851e+00
2.431137724550897494e-01,8.875091273655918656e+00
2.445109780439121416e-01,8.867026713819187833e+00
2.459081836327344783e-01,8.847145343265358619e+00
2.473053892215568150e-01,8.863018692421649192e+00
2.487025948103792072e-01,9.042145358319084281e+00
2.500998003992015439e-01,9.051760817018525529e+00
2.514970059880238806e-01,9.023187444574471527e+00
2.528942115768462728e-01,8.942061899762101973e+00
2.542914171656686095e-01,9.086162243735859789e+00
2.556886227544909462e-01,9.164123785205571693e+00
2.570858283433133384e-01,9.185982579018070027e+00
2.584830339321356751e-01,9.111480051720148410e+00
2.598802395209580118e-01,9.169543852674909346e+00
2.612774451097804040e-01,9.347527007870265692e+00
2.626746506986027407e-01,9.380533304338435130e+00
2.640718562874250774e-01,9.341054493364648437e+00
2.654690618762474696e-01,9.471824724547843743e+00
2.668662674650698063e-01,9.501677687697524632e+00
2.682634730538921430e-01,9.354041688891459927e+00
2.696606786427145352e-01,9.328233804935587514e+00
2.710578842315368719e-01,9.613794985818230998e+00
2.724550898203592086e-01,9.556165872981594589e+00
2.738522954091816008e-01,9.556165872981594589e+00
2.752495009980039375e-01,9.494130482062141496e+00
2.766467065868262742e-01,9.540292523825304016e+00
2.780439121756486665e-01,9.622305675486138909e+00
2.794411177644710031e-01,9.657091791571554396e+00
2.808383233532933398e-01,9.789359760149306311e+00
2.822355289421157321e-01,9.657091791571554396e+00
2.836327345309380688e-01,9.639547481920644145e+00
2.850299401197604054e-01,1.009402016913550426e+01
2.864271457085827977e-01,1.013598436823453675e+01
2.878243512974051344e-01,1.013598436823453675e+01
2.892215568862274711e-01,9.799512131613322907e+00
2.906187624750498633e-01,1.000245297561001401e+01
2.920159680638722000e-01,1.019482486825747003e+01
2.934131736526945367e-01,1.015037310568663642e+01
2.948103792415169289e-01,1.006699149674758509e+01
2.962075848303392656e-01,1.016497190510778736e+01
2.976047904191616023e-01,1.013598436823453675e+01
2.990019960079839945e-01,1.037714642505142493e+01
3.003992015968063312e-01,1.034142834244934406e+01
3.017964071856286679e-01,1.027360574611058297e+01
3.031936127744510601e-01,1.034142834244934406e+01
3.045908183632733968e-01,1.062327949459033327e+01
3.059880239520957335e-01,1.037714642505142493e+01
3.073852295409181257e-01,1.055583821379480014e+01
3.087824351297404624e-01,1.032403659973747523e+01
3.101796407185627991e-01,1.041418769673177280e+01
3.115768463073851913e-01,1.064680999200052725e+01
3.129740518962075280e-01,1.072091796415424980e+01
3.143712574850298647e-01,1.067090754357958815e+01
3.157684630738522569e-01,1.055583821379480014e+01
3.171656686626745936e-01,1.080096067182778441e+01
3.185628742514969303e-01,1.060028997636563375e+01
3.199600798403193225e-01,1.088797204881741543e+01
3.213572854291416592e-01,1.082913154879448214e+01
3.227544910179639959e-01,1.069560015616995940e+01
3.241516966067863881e-01,1.091874370748416823e+01
3.255489021956087248e-01,1.085811908566773454e+01
3.269461077844310615e-01,1.085811908566773454e+01
3.283433133732534537e-01,1.112638307226241352e+01
3.297405189620757904e-01,1.077356169763967131e+01
3.311377245508981271e-01,1.101718378029742240e+01
3.325349301397205193e-01,1.105227510010869096e+01
3.339321357285428560e-01,1.088797204881741543e+01
3.353293413173651927e-01,1.138874733672990480e+01
3.367265469061875849e-01,1.082913154879448214e+01
3.381237524950099216e-01,1.116560378541569420e+01
3.395209580838322583e-01,1.085811908566773454e+01
3.409181636726546505e-01,1.120642577993594990e+01
3.423153692614769872e-01,1.101718378029742240e+01
3.437125748502993239e-01,1.120642577993594990e+01
3.451097804391217161e-01,1.133995717256047264e+01
3.465069860279440528e-01,1.116560378541569420e+01
3.479041916167663895e-01,1.105227510010869096e+01


==> data/hist_y_1.csv <==
-3.479041916167664450e-01,9.355264998667518483e+00
-3.465069860279440528e-01,9.431250905645439886e+00
-3.451097804391217716e-01,9.218689463661768002e+00
-3.437125748502993794e-01,9.262174575601505921e+00
-3.423153692614769872e-01,9.262174575601505921e+00
-3.409181636726547060e-01,9.156814059943680917e+00
-3.395209580838323138e-01,9.052454044619437923e+00
-3.381237524950099216e-01,9.177016767261200414e+00
-3.367265469061876404e-01,9.127255257702135083e+00
-3.353293413173652482e-01,9.089155411469864276e+00
-3.339321357285428560e-01,9.017052117568521652e+00
-3.325349301397205748e-01,8.949799890559354765e+00
-3.311377245508981826e-01,9.017052117568521652e+00
-3.297405189620757904e-01,8.917797159473179747e+00
-3.283433133732535092e-01,8.849329360195719474e+00
-3.269461077844311170e-01,8.864144445980858933e+00
-3.255489021956087248e-01,8.849329360195719474e+00
-3.241516966067864436e-01,8.820341823322467079e+00
-3.227544910179640514e-01,8.778377624223434594e+00
-3.213572854291416592e-01,8.751348951835515422e+00
-3.199600798403193780e-01,8.886786922730619764e+00
-3.185628742514969858e-01,8.894449795476187859e+00
-3.171656686626745936e-01,8.856709467493342203e+00
-3.157684630738523124e-01,8.799139615671863979e+00
-3.143712574850299202e-01,8.758037939986312637e+00
-3.129740518962075280e-01,8.699389212904804936e+00
-3.115768463073852468e-01,8.591500250893620461e+00
-3.101796407185628546e-01,8.547048488322785076e+00
-3.087824351297404624e-01,8.563487214665945757e+00
-3.073852295409181812e-01,8.541628420853445647e+00
-3.059880239520957890e-01,8.525542283101820829e+00
-3.045908183632733968e-01,8.620320689429110672e+00
-3.031936127744511156e-01,8.509710817885141054e+00
-3.017964071856287234e-01,8.536237572218571046e+00
-3.003992015968063312e-01,8.396008230909920655e+00
-2.990019960079840500e-01,8.597198272008256481e+00
-2.976047904191616578e-01,8.473717215237236644e+00
-2.962075848303392656e-01,8.386705838247607403e+00
-2.948103792415169844e-01,8.499294057026885341e+00
-2.934131736526945922e-01,8.341449246659486505e+00
-2.920159680638722000e-01,8.377489183142682094e+00
-2.906187624750499188e-01,8.306663130574069243e+00
-2.892215568862275266e-01,8.224649978913234349e+00
-2.878243512974051344e-01,8.228594757204250598e+00
-2.864271457085828532e-01,8.224649978913234349e+00
-2.850299401197604610e-01,8.113010007770565579e+00
-2.836327345309381243e-01,8.285520694000261699e+00
-2.822355289421157876e-01,8.156182179635774077e+00
-2.808383233532933954e-01,8.123629576598025537e+00
-2.794411177644710587e-01,8.123629576598025537e+00
-2.780439121756487220e-01,8.025411948452578770e+00
-2.766467065868263298e-01,7.947853714106704714e+00
-2.752495009980039931e-01,7.975086864565063216e+00
-2.738522954091816564e-01,7.921342588558372810e+00
-2.724550898203592642e-01,7.901198022465905524e+00
-2.710578842315369275e-01,7.898353070333674175e+00
-2.696606786427145908e-01,7.862086892349279488e+00
-2.682634730538921985e-01,7.906912323729343939e+00
-2.668662674650698619e-01,7.909781766157296445e+00
-2.654690618762475252e-01,7.808740911643987204e+00
-2.640718562874251329e-01,7.765532157312749817e+00
-2.626746506986027963e-01,7.705200232703147023e+00
-2.612774451097804596e-01,7.724113326009633518e+00
-2.598802395209580673e-01,7.716978931895759786e+00
-2.584830339321357306e-01,7.682051050836181005e+00
-2.570858283433133940e-01,7.688939711831366708e+00
-2.556886227544910017e-01,7.639491436417385373e+00
-2.542914171656686650e-01,7.613515950014124734e+00
-2.528942115768463283e-01,7.594467755043430301e+00
-2.514970059880239361e-01,7.619946840344415051e+00
-2.500998003992015994e-01,7.519760980476606349e+00
-2.487025948103792350e-01,7.479717499035764661e+00
-2.473053892215568705e-01,7.414595036275761331e+00
-2.459081836327345338e-01,7.483462821765926698e+00
-2.445109780439121694e-01,7.383558062280184409e+00
-2.431137724550898049e-01,7.435834772776671819e+00
-2.417165668662674682e-01,7.405876585235880327e+00
-2.403193612774451038e-01,7.294285519827417907e+00
-2.389221556886227393e-01,7.363389311396563386e+00
-2.375249500998004026e-01,7.251725905408621387e+00
-2.361277445109780382e-01,7.248754135019463973e+00
-2.347305389221556737e-01,7.244312973019495949e+00
-2.333333333333333370e-01,7.182733033921669730e+00
-2.319361277445109726e-01,7.163475217317255783e+00
-2.305389221556886081e-01,7.151288201214011764e+00
-2.291417165668662714e-01,7.057569890967664072e+00
-2.277445109780439070e-01,7.093755997514367806e+00
-2.263473053892215425e-01,6.999254738999892034e+00
-2.249500998003992058e-01,6.970762783205585400e+00
-2.235528942115768414e-01,6.994641120666378775e+00
-2.221556886227544769e-01,6.922507807702928950e+00
-2.207584830339321402e-01,6.913978971355407843e+00
-2.193612774451097758e-01,6.897136467960910622e+00
-2.179640718562874113e-01,6.833446427767105646e+00
-2.165668662674650746e-01,6.828561220201056159e+00
-2.151696606786427102e-01,6.772648979957211601e+00
-2.137724550898203457e-01,6.819827540232301644e+00
-2.123752495009980090e-01,6.684486192362539825e+00
-2.109780439121756446e-01,6.647214797565307975e+00
-2.095808383233532801e-01,6.625501037341523514e+00
-2.081836327345309434e-01,6.605027881316134497e+00
-2.067864271457085790e-01,6.605027881316134497e+00
-2.053892215568862145e-01,6.599586748576053097e+00
-2.039920159680638778e-01,6.576597230351354462e+00
-2.025948103792415134e-01,6.507099435854433622e+00
-2.011976047904191489e-01,6.482665410517150839e+00
-1.998003992015968122e-01,6.452102760106984469e+00
-1.984031936127744478e-01,6.430923940713138443e+00
-1.970059880239520833e-01,6.384225337703898440e+00
-1.956087824351297466e-01,6.364422710407718675e+00
-1.942115768463073822e-01,6.303798088591284099e+00
-1.928143712574850177e-01,6.311323449720231515e+00
-1.914171656686626810e-01,6.239043327859400634e+00
-1.900199600798403166e-01,6.215010128415244139e+00
-1.886227544910179521e-01,6.182305422841315234e+00
-1.872255489021956154e-01,6.195673231159307903e+00
-1.858283433133732510e-01,6.127647010303451047e+00
-1.844311377245508865e-01,6.121861073236407158e+00
-1.830339321357285498e-01,6.099046395470236526e+00
-1.816367265469061854e-01,6.045968979289184198e+00
-1.802395209580838209e-01,6.001943565051391261e+00
-1.788423153692614842e-01,5.991761041772985408e+00
-1.774451097804391198e-01,5.943956307401042416e+00
-1.760479041916167553e-01,5.893347351747603824e+00
-1.746506986027944186e-01,5.860977193939350904e+00
-1.732534930139720541e-01,5.835020701068792448e+00
-1.718562874251496897e-01,5.803057752881660925e+00
-1.704590818363273530e-01,5.768701917830179937e+00
-1.690618762475049885e-01,5.715755144856393244e+00
-1.676646706586826241e-01,5.676497473828925777e+00
-1.662674650698602874e-01,5.679890967753388864e+00
-1.648702594810379229e-01,5.605187199256119968e+00
-1.634730538922155585e-01,5.573572937852739884e+00
-1.620758483033932218e-01,5.514764193186541874e+00
-1.606786427145708573e-01,5.485335120509910567e+00
-1.592814371257484929e-01,5.466935105496659730e+00
-1.578842315369261562e-01,5.426073151734826183e+00
-1.564870259481037917e-01,5.371488707561491438e+00
-1.550898203592814273e-01,5.365829382892590260e+00
-1.536926147704590906e-01,5.286655258614231911e+00
-1.522954091816367261e-01,5.251412930824420400e+00
-1.508982035928143617e-01,5.215620677215753176e+00
-1.495009980039920250e-01,5.200582799851213522e+00
-1.481037924151696605e-01,5.148027386083226631e+00
-1.467065868263472961e-01,5.092756898660034892e+00
-1.453093812375249594e-01,5.085055996394375555e+00
-1.439121756487025949e-01,5.039730010752089484e+00
-1.425149700598802305e-01,5.005144431102308999e+00
-1.411177644710578938e-01,4.953017364160499980e+00
-1.397205588822355293e-01,4.907604787160664728e+00
-1.383233532934131649e-01,4.864165236421014171e+00
-1.369261477045908282e-01,4.829375615554202028e+00
-1.355289421157684637e-01,4.772165864564847482e+00
-1.341317365269460993e-01,4.734005431549563880e+00
-1.327345309381237626e-01,4.674828974525967240e+00
-1.313373253493013981e-01,4.644417274107944138e+00
-1.299401197604790337e-01,4.600204064570965201e+00
-1.285429141716566970e-01,4.540901777423686170e+00
-1.271457085828343325e-01,4.487355384073227427e+00
-1.257485029940119681e-01,4.445663550418355925e+00
-1.243512974051896175e-01,4.400898987263163420e+00
-1.229540918163672669e-01,4.371407823652655011e+00
-1.215568862275449163e-01,4.303768686422195344e+00
-1.201596806387225519e-01,4.283450478087669211e+00
-1.187624750499002013e-01,4.210823959340954659e+00
-1.173652694610778507e-01,4.153404810939163028e+00
-1.159680638722554863e-01,4.120900958663154867e+00
-1.145708582834331357e-01,4.061531291787138898e+00
-1.131736526946107851e-01,3.999541958877758319e+00
-1.117764471057884207e-01,3.945308090382606991e+00
-1.103792415169660701e-01,3.911001247377791756e+00
-1.089820359281437195e-01,3.855052630993087703e+00
-1.075848303393213551e-01,3.801738359577035098e+00
-1.061876247504990045e-01,3.758651358425927569e+00
-1.047904191616766539e-01,3.691373380359586065e+00
-1.033932135728542895e-01,3.639521818953653565e+00
-1.019960079840319389e-01,3.597595036478830721e+00
-1.005988023952096022e-01,3.547342264758720276e+00
-9.920159680638723776e-02,3.483318986225935276e+00
-9.780439121756487331e-02,3.425157048521498382e+00
-9.640718562874253661e-02,3.365112287249594658e+00
-9.500998003992017216e-02,3.316637627049479065e+00
-9.361277445109780770e-02,3.258040625392862211e+00
-9.221556886227547101e-02,3.196427468406559669e+00
-9.081836327345310655e-02,3.143318977014944338e+00
-8.942115768463074210e-02,3.091797052092729814e+00
-8.802395209580840540e-02,3.027981738542891321e+00
-8.662674650698604095e-02,2.969268881071176480e+00
-8.522954091816367650e-02,2.909003320693770434e+00
-8.383233532934133980e-02,2.859539007887716977e+00
-8.243512974051897535e-02,2.795373422657837281e+00
-8.103792415169661090e-02,2.729290539642899915e+00
-7.964071856287427420e-02,2.677306451966950718e+00
-7.824351297405190975e-02,2.613794698855638643e+00
-7.684630738522954529e-02,2.563714732781859240e+00
-7.544910179640720860e-02,2.497725289506838919e+00
-7.405189620758484415e-02,2.444113055860512418e+00
-7.265469061876247969e-02,2.378916928219769744e+00
-7.125748502994014300e-02,2.323739224638130096e+00
-6.986027944111777854e-02,2.266327022528063395e+00
-6.846307385229541409e-02,2.207206916938982744e+00
-6.706586826347307739e-02,2.146610501750767952e+00
-6.566866267465071294e-02,2.081453309878273927e+00
-6.427145708582834849e-02,2.022425326449850402e+00
-6.287425149700601179e-02,1.961439210462968319e+00
-6.147704590818364734e-02,1.904235794822939809e+00
-6.007984031936128289e-02,1.839993494612555125e+00
-5.868263473053894619e-02,1.784406947059219206e+00
-5.728542914171658174e-02,1.727293217157217953e+00
-5.588822355289421728e-02,1.667754190495298161e+00
-5.449101796407188059e-02,1.613233557025703035e+00
-5.309381237524951613e-02,1.546986547441473903e+00
-5.169660678642715168e-02,1.488626853596000998e+00
-5.029940119760481498e-02,1.429706353567683053e+00
-4.890219560878245053e-02,1.373148474446988843e+00
-4.750499001996008608e-02,1.315958130774927071e+00
-4.610778443113774938e-02,1.263562933459150273e+00
-4.471057884231538493e-02,1.202297837098999622e+00
-4.331337325349302048e-02,1.147487540977538245e+00
-4.191616766467068378e-02,1.093108835259245737e+00
-4.051896207584831933e-02,1.035084161959238358e+00
-3.912175648702595487e-02,9.844547666055802893e-01
-3.772455089820361818e-02,9.273802773029338198e-01
-3.632734530938125372e-02,8.731203579423194583e-01
-3.493013972055888927e-02,8.252543035406656458e-01
-3.353293413173655257e-02,7.718799280539698771e-01
-3.213572854291418812e-02,7.182853597111247268e-01
-3.073852295409182367e-02,6.697440500009879116e-01
-2.934131736526948697e-02,6.212329669741727400e-01
-2.794411177644712252e-02,5.735653735766792494e-01
-2.654690618762475807e-02,5.270460387266844293e-01
-2.514970059880242137e-02,4.783067645405232327e-01
-2.375249500998005692e-02,4.344360135954214996e-01
-2.235528942115769246e-02,3.880018199813335400e-01
-2.095808383233535577e-02,3.510791656637799463e-01
-1.956087824351299131e-02,3.092026347421885646e-01
-1.816367265469062686e-02,2.702016785717411551e-01
-1.676646706586829016e-02,2.353911899147913545e-01
-1.536926147704592571e-02,2.000828900861435500e-01
-1.397205588822356126e-02,1.703825320435257140e-01
-1.257485029940122456e-02,1.401446058011277529e-01
-1.117764471057886011e-02,1.119617267935453242e-01
-9.780439121756495657e-03,8.499235353166589846e-02
-8.383233532934158960e-03,6.411035933565578659e-02
-6.986027944111794508e-03,4.348801901305421325e-02
-5.588822355289430055e-03,3.053270020540743701e-02
-4.191616766467093358e-03,1.836719079241611041e-02
-2.794411177644728905e-03,9.080209951251916323e-03
-1.397205588822364453e-03,3.962980071033683771e-03
-2.775557561562891351e-17,0.000000000000000000e+00
1.397205588822336697e-03,2.655755059675968255e-03
2.794411177644701150e-03,6.357459281447930266e-03
4.191616766467037847e-03,1.594596006284554335e-02
5.588822355289402299e-03,2.766964370936086937e-02
6.986027944111766752e-03,4.557825737178511361e-02
8.383233532934103449e-03,6.134484226839198584e-02
9.780439121756467902e-03,8.340972697139648062e-02
1.117764471057883235e-02,1.093362058967830563e-01
1.257485029940116905e-02,1.350962544943339338e-01
1.397205588822353350e-02,1.657148634644656227e-01
1.536926147704589796e-02,1.967225413179320981e-01
1.676646706586823465e-02,2.306658572217958891e-01
1.816367265469059911e-02,2.670440325326861597e-01
1.956087824351296356e-02,3.050346951200708645e-01
2.095808383233530026e-02,3.455194442734779159e-01
2.235528942115766471e-02,3.867398901493537267e-01
2.375249500998002916e-02,4.286308733858028575e-01
2.514970059880236586e-02,4.742301665184704973e-01
2.654690618762473031e-02,5.184834650584857485e-01
2.794411177644709476e-02,5.674360301248544403e-01
2.934131736526943146e-02,6.127004953370036588e-01
3.073852295409179591e-02,6.615209339098324648e-01
3.213572854291416037e-02,7.103459537163683279e-01
3.353293413173649706e-02,7.616732549056219881e-01
3.493013972055886152e-02,8.138623571711871563e-01
3.632734530938122597e-02,8.651622924416528804e-01
3.772455089820356267e-02,9.212811086607288757e-01
3.912175648702592712e-02,9.726211394032784341e-01
4.051896207584829157e-02,1.027379662716793263e+00
4.191616766467062827e-02,1.080615749696313799e+00
4.331337325349299272e-02,1.135465930004206925e+00
4.471057884231535717e-02,1.194095395423994788e+00
4.610778443113769387e-02,1.244533753500951079e+00
4.750499001996005832e-02,1.306453338175984413e+00
4.890219560878242278e-02,1.361109912099935926e+00
5.029940119760475947e-02,1.417733520370097366e+00
5.169660678642712393e-02,1.478932040918415680e+00
5.309381237524948838e-02,1.538037301724795469e+00
5.449101796407182507e-02,1.593919848887322743e+00
5.588822355289418953e-02,1.647840503171606130e+00
5.728542914171655398e-02,1.717818952245233177e+00
5.868263473053889068e-02,1.770659246177718416e+00
6.007984031936125513e-02,1.825858540830505916e+00
6.147704590818361958e-02,1.892244846682414661e+00
6.287425149700595628e-02,1.951409051074026735e+00
6.427145708582832073e-02,2.010104874601115199e+00
6.566866267465068518e-02,2.063866349075905049e+00
6.706586826347302188e-02,2.124507589917801198e+00
6.846307385229538633e-02,2.188349456850096075e+00
6.986027944111775079e-02,2.244280216508569126e+00
7.125748502994008748e-02,2.305565642401980142e+00
7.265469061876245194e-02,2.364750255457733985e+00
7.405189620758481639e-02,2.421473572207720082e+00
7.544910179640715309e-02,2.479390606122736429e+00
7.684630738522951754e-02,2.543443264472999843e+00
7.824351297405188199e-02,2.598616257131411089e+00
7.964071856287421869e-02,2.654473890319666296e+00
8.103792415169658314e-02,2.717687356027745693e+00
8.243512974051894759e-02,2.776555939015505459e+00
8.383233532934128429e-02,2.833459185719597428e+00
8.522954091816364874e-02,2.888020852463409227e+00
8.662674650698601320e-02,2.951145803090962971e+00
8.802395209580834989e-02,2.999729147765155091e+00
8.942115768463071435e-02,3.055643452747640154e+00
9.081836327345307880e-02,3.121835146004737993e+00
9.221556886227541550e-02,3.171241838540534985e+00
9.361277445109777995e-02,3.240234710027486642e+00
9.500998003992014440e-02,3.297196610396122551e+00
9.640718562874248110e-02,3.348731631826973754e+00
9.780439121756484555e-02,3.411026291142448486e+00
9.920159680638721000e-02,3.456403931928337059e+00
1.005988023952095467e-01,3.499773847839611207e+00
1.019960079840319112e-01,3.556504993763754285e+00
1.033932135728542756e-01,3.624017632417688262e+00
1.047904191616766123e-01,3.668455013586550351e+00
1.061876247504989768e-01,3.722873739610928823e+00
1.075848303393213412e-01,3.785850503410788548e+00
1.089820359281436779e-01,3.827531114138762902e+00
1.103792415169660424e-01,3.882277222061047084e+00
1.117764471057884068e-01,3.929080114851105421e+00
1.131736526946107435e-01,3.982077755166997690e+00
1.145708582834331080e-01,4.040978262990963188e+00
1.159680638722554724e-01,4.070762126562669891e+00
1.173652694610778091e-01,4.136624553042612007e+00
1.187624750499001736e-01,4.177119188754060630e+00
1.201596806387225380e-01,4.233553845332425070e+00
1.215568862275448747e-01,4.278491853288132418e+00
1.229540918163672392e-01,4.329540863816626839e+00
1.243512974051896036e-01,4.369572348416843610e+00
1.257485029940119403e-01,4.430045902208101793e+00
1.271457085828343048e-01,4.487449161913591666e+00
1.285429141716566692e-01,4.515987196747554222e+00
1.299401197604790059e-01,4.560079352776689632e+00
1.313373253493013704e-01,4.611606215128270847e+00
1.327345309381237348e-01,4.662575434662869611e+00
1.341317365269460715e-01,4.681866461005562030e+00
1.355289421157684360e-01,4.739299632340244983e+00
1.369261477045908004e-01,4.788759582836680906e+00
1.383233532934131371e-01,4.827133905642007505e+00
1.397205588822355016e-01,4.893430205400569832e+00
1.411177644710578660e-01,4.901201350125456102e+00
1.425149700598802027e-01,4.981350446436787038e+00
1.439121756487025672e-01,5.009086721156466027e+00
1.453093812375249316e-01,5.042830282469230596e+00
1.467065868263472683e-01,5.089840694517711484e+00
1.481037924151696328e-01,5.134681831835504084e+00
1.495009980039919695e-01,5.170054708401517374e+00
1.508982035928143062e-01,5.176385021851473311e+00
1.522954091816366984e-01,5.260920436445417181e+00
1.536926147704590351e-01,5.284363829635356780e+00
1.550898203592813718e-01,5.314998949559029739e+00
1.564870259481037640e-01,5.366958688489742002e+00
1.578842315369261007e-01,5.405664280103618324e+00
1.592814371257484374e-01,5.419620745551192442e+00
1.606786427145708296e-01,5.489669097975749423e+00
1.620758483033931663e-01,5.533807349980451207e+00
1.634730538922155030e-01,5.560324055123091469e+00
1.648702594810378952e-01,5.624880856292470810e+00
1.662674650698602319e-01,5.640801003852942586e+00
1.676646706586825686e-01,5.631630698500533327e+00
1.690618762475049608e-01,5.664253672267552275e+00
1.704590818363272975e-01,5.738759561215101002e+00
1.718562874251496342e-01,5.803407342117872680e+00
1.732534930139720264e-01,5.828904474051356921e+00
1.746506986027943631e-01,5.870279586601664157e+00
1.760479041916166998e-01,5.880424328874872764e+00
1.774451097804390920e-01,5.881936044960194288e+00
1.788423153692614287e-01,5.977927243291841997e+00
1.802395209580837654e-01,5.960592925640285422e+00
1.816367265469061576e-01,6.002796807423975700e+00
1.830339321357284943e-01,6.035771595424241909e+00
1.844311377245508310e-01,6.121861073236407158e+00
1.858283433133732232e-01,6.126197384536187229e+00
1.872255489021955599e-01,6.185374478958733491e+00
1.886227544910178966e-01,6.172648422761154663e+00
1.900199600798402888e-01,6.196708964032840328e+00
1.914171656686626255e-01,6.217123177273313317e+00
1.928143712574849622e-01,6.322424936798451967e+00
1.942115768463073544e-01,6.326546226117220506e+00
1.956087824351296911e-01,6.377994787953262801e+00
1.970059880239520278e-01,6.414040422783084061e+00
1.984031936127744200e-01,6.430269276205305751e+00
1.998003992015967567e-01,6.466927829469140576e+00
2.011976047904190934e-01,6.493761224772205409e+00
2.025948103792414856e-01,6.524925219807033550e+00
2.039920159680638223e-01,6.572816507511448414e+00
2.053892215568861590e-01,6.594175061615326960e+00
2.067864271457085512e-01,6.594175061615326960e+00
2.081836327345308879e-01,6.648028136365736529e+00
2.095808383233532246e-01,6.690410881720239011e+00
2.109780439121756168e-01,6.636701154421060345e+00
2.123752495009979535e-01,6.733782813873767203e+00
2.137724550898202902e-01,6.757102256218911585e+00
2.151696606786426824e-01,6.802585733797795520e+00
2.165668662674650191e-01,6.830512440332317858e+00
2.179640718562873558e-01,6.890892951321225368e+00
2.193612774451097480e-01,6.930030680365915963e+00
2.207584830339320847e-01,6.926799659784469654e+00
2.221556886227544214e-01,7.016747896447409261e+00
2.235528942115768136e-01,7.007380146443808577e+00
2.249500998003991503e-01,7.026204231689444413e+00
2.263473053892214870e-01,7.020283551279717038e+00
2.277445109780438792e-01,7.044179550908079790e+00
2.291417165668662159e-01,7.140578594167636517e+00
2.305389221556885526e-01,7.189701703237763475e+00
2.319361277445109448e-01,7.229649953709421872e+00
2.333333333333332815e-01,7.163475217317255783e+00
2.347305389221556182e-01,7.229649953709421872e+00
2.361277445109780104e-01,7.295839521694151841e+00
2.375249500998003471e-01,7.247271555059241699e+00
2.389221556886226838e-01,7.313094851784914141e+00
2.403193612774450760e-01,7.361726800622950151e+00
2.417165668662674127e-01,7.426929994433712601e+00
2.431137724550897494e-01,7.444819559184487012e+00
2.445109780439121416e-01,7.428704617792080356e+00
2.459081836327344783e-01,7.450249436778856982e+00
2.473053892215568150e-01,7.547376147509579525e+00
2.487025948103792072e-01,7.500492561610728970e+00
2.500998003992015439e-01,7.635115061817586479e+00
2.514970059880238806e-01,7.643887047890423503e+00
2.528942115768462728e-01,7.596566391700351417e+00
2.542914171656686095e-01,7.573720122849181280e+00
2.556886227544909462e-01,7.630757756448630857e+00
2.570858283433133384e-01,7.596566391700351417e+00
2.584830339321356751e-01,7.788174634062509760e+00
2.598802395209580118e-01,7.743391031435536753e+00
2.612774451097804040e-01,7.760569367970621357e+00
2.626746506986027407e-01,7.851187601891243872e+00
2.640718562874250774e-01,7.775532240647333282e+00
2.654690618762474696e-01,7.870340034106000360e+00
2.668662674650698063e-01,7.906912323729343939e+00
2.682634730538921430e-01,7.848481240293501138e+00
2.696606786427145352e-01,7.927173508869166163e+00
2.710578842315368719e-01,7.895516188998474405e+00
2.724550898203592086e-01,7.968970637547627689e+00
2.738522954091816008e-01,8.058201771275570024e+00
2.752495009980039375e-01,8.035136498344574107e+00
2.766467065868262742e-01,8.031884462958196025e+00
2.780439121756486665e-01,8.048251440422401259e+00
2.794411177644710031e-01,8.105992435111918581e+00
2.808383233532933398e-01,8.145213148265199266e+00
2.822355289421157321e-01,8.170997265420915312e+00
2.836327345309380688e-01,8.256652709999407591e+00
2.850299401197604054e-01,8.337034228450368900e+00
2.864271457085827977e-01,8.170997265420915312e+00
2.878243512974051344e-01,8.248555499766789367e+00
2.892215568862274711e-01,8.268922802591223586e+00
2.906187624750498633e-01,8.359306864059490749e+00
2.920159680638722000e-01,8.405397971259759515e+00
2.934131736526945367e-01,8.277187312441116163e+00
2.948103792415169289e-01,8.536237572218571046e+00
2.962075848303392656e-01,8.591500250893620461e+00
2.976047904191616023e-01,8.580200695639685904e+00
2.990019960079839945e-01,8.368356699579409863e+00
3.003992015968063312e-01,8.541628420853445647e+00
3.017964071856286679e-01,8.563487214665945757e+00
3.031936127744510601e-01,8.620320689429110672e+00
3.045908183632733968e-01,8.585834513357941233e+00
3.059880239520957335e-01,8.569027395041560524e+00
3.073852295409181257e-01,8.626185808881508876e+00
3.087824351297404624e-01,8.693080043711539417e+00
3.101796407185627991e-01,8.699389212904804936e+00
3.115768463073851913e-01,8.731546324539335657e+00
3.129740518962075280e-01,8.842003320103646757e+00
3.143712574850298647e-01,8.731546324539335657e+00
3.157684630738522569e-01,8.799139615671863979e+00
3.171656686626745936e-01,8.894449795476187859e+00
3.185628742514969303e-01,8.834730560774566754e+00
3.199600798403193225e-01,8.820341823322467079e+00
3.213572854291416592e-01,8.751348951835515422e+00
3.227544910179639959e-01,8.879182323345400363e+00
3.241516966067863881e-01,9.025785797537274391e+00
3.255489021956087248e-01,9.166864395797180265e+00
3.269461077844310615e-01,8.991299621466106728e+00
3.283433133732534537e-01,9.089155411469864276e+00
3.297405189620757904e-01,8.941702680326734765e+00
3.311377245508981271e-01,9.156814059943680917e+00
3.325349301397205193e-01,9.008394054825405561e+00
3.339321357285428560e-01,9.177016767261200414e+00
3.353293413173651927e-01,9.262174575601505921e+00
3.367265469061875849e-01,9.137011432647501152e+00
3.381237524950099216e-01,9.331167447088457578e+00
3.395209580838322583e-01,9.431250905645439886e+00
3.409181636726546505e-01,9.208107354331229288e+00
3.423153692614769872e-01,9.307636949678263605e+00
3.437125748502993239e-01,9.343143638135174456e+00
3.451097804391217161e-01,9.379957611257889738e+00
3.465069860279440528e-01,9.485318126915714743e+00
3.479041916167663895e-01,9.177016767261200414e+00


==> data/hist_y_2.csv <==
-3.479041916167664450e-01,8.470784619151134009e+00
-3.465069860279440528e-01,8.489338027046880342e+00
-3.451097804391217716e-01,8.438232016113385470e+00
-3.437125748502993794e-01,8.480018295098080472e+00
-3.423153692614769872e-01,8.424097505178480105e+00
-3.409181636726547060e-01,8.398122018775220354e+00
-3.395209580838323138e-01,8.382854546644431082e+00
-3.381237524950099216e-01,8.328787325374156225e+00
-3.367265469061876404e-01,8.338402784073597473e+00
-3.353293413173652482e-01,8.379493198941727172e+00
-3.339321357285428560e-01,8.351368930070865559e+00
-3.325349301397205748e-01,8.259475525483926717e+00
-3.311377245508981826e-01,8.277494030986606077e+00
-3.297405189620757904e-01,8.228703866817173918e+00
-3.283433133732535092e-01,8.227261905500272476e+00
-3.269461077844311170e-01,8.263949805878848309e+00
-3.255489021956087248e-01,8.217225978972486189e+00
-3.241516966067864436e-01,8.164435945058874822e+00
-3.227544910179640514e-01,8.191872508286030197e+00
-3.213572854291416592e-01,8.131166076840555590e+00
-3.199600798403193780e-01,8.189094728722128735e+00
-3.185628742514969858e-01,8.171224837392561113e+00
-3.171656686626745936e-01,8.125944132859403979e+00
-3.157684630738523124e-01,8.131166076840555590e+00
-3.143712574850299202e-01,8.110439946323438676e+00
-3.129740518962075280e-01,8.090134680162693215e+00
-3.115768463073852468e-01,8.050720711621817571e+00
-3.101796407185628546e-01,8.059210756554648469e+00
-3.087824351297404624e-01,7.977389438536267363e+00
-3.073852295409181812e-01,8.055563336097605998e+00
-3.059880239520957890e-01,8.033953851764749743e+00
-3.045908183632733968e-01,7.947536475386586474e+00
-3.031936127744511156e-01,8.003542151346726641e+00
-3.017964071856287234e-01,7.971793453032145926e+00
-3.003992015968063312e-01,7.899680454208951375e+00
-2.990019960079840500e-01,7.904886088036215952e+00
-2.976047904191616578e-01,7.877092224834987277e+00
-2.962075848303392656e-01,7.867996659350502853e+00
-2.948103792415169844e-01,7.837285974434568203e+00
-2.934131736526945922e-01,7.842175959728759693e+00
-2.920159680638722000e-01,7.859980584362266320e+00
-2.906187624750499188e-01,7.783167406600649763e+00
-2.892215568862275266e-01,7.707542233720520386e+00
-2.878243512974051344e-01,7.745974911268633356e+00
-2.864271457085828532e-01,7.723957289127564962e+00
-2.850299401197604610e-01,7.702414017353601317e+00
-2.836327345309381243e-01,7.693925002028689342e+00
-2.822355289421157876e-01,7.640436317077703876e+00
-2.808383233532933954e-01,7.673012487512316682e+00
-2.794411177644710587e-01,7.600383849336476594e+00
-2.780439121756487220e-01,7.602695989094856444e+00
-2.766467065868263298e-01,7.628488743656585136e+00
-2.752495009980039931e-01,7.577551807293831487e+00
-2.738522954091816564e-01,7.568562982725397958e+00
-2.724550898203592642e-01,7.588902666962520804e+00
-2.710578842315369275e-01,7.524078798412540792e+00
-2.696606786427145908e-01,7.469261051739278123e+00
-2.682634730538921985e-01,7.505703723107546743e+00
-2.668662674650698619e-01,7.461191068467885934e+00
-2.654690618762475252e-01,7.449206903734337359e+00
-2.640718562874251329e-01,7.413453989456328053e+00
-2.626746506986027963e-01,7.416651945491644859e+00
-2.612774451097804596e-01,7.391974957779203770e+00
-2.598802395209580673e-01,7.400133145480667807e+00
-2.584830339321357306e-01,7.352153463592532745e+00
-2.570858283433133940e-01,7.327827137955452486e+00
-2.556886227544910017e-01,7.310394970786781244e+00
-2.542914171656686650e-01,7.300079693074947862e+00
-2.528942115768463283e-01,7.270864132030145477e+00
-2.514970059880239361e-01,7.224872797348618647e+00
-2.500998003992015994e-01,7.220651155194790505e+00
-2.487025948103792350e-01,7.258756113992981263e+00
-2.473053892215568705e-01,7.201871260543194708e+00
-2.459081836327345338e-01,7.194149214449284457e+00
-2.445109780439121694e-01,7.164839385195456600e+00
-2.431137724550898049e-01,7.114343221180924104e+00
-2.417165668662674682e-01,7.116238956345823929e+00
-2.403193612774451038e-01,7.137817352935824644e+00
-2.389221556886227393e-01,7.080362758477385832e+00
-2.375249500998004026e-01,7.070797666193628928e+00
-2.361277445109780382e-01,7.024731062491237132e+00
-2.347305389221556737e-01,6.996981149538335387e+00
-2.333333333333333370e-01,7.017398702704785052e+00
-2.319361277445109726e-01,6.998245105889460582e+00
-2.305389221556886081e-01,6.952108422953707567e+00
-2.291417165668662714e-01,6.946888575727303561e+00
-2.277445109780439070e-01,6.904162108322285718e+00
-2.263473053892215425e-01,6.930602217732743320e+00
-2.249500998003992058e-01,6.832716376491623222e+00
-2.235528942115768414e-01,6.850377675346459583e+00
-2.221556886227544769e-01,6.840967544380381682e+00
-2.207584830339321402e-01,6.864661016508411429e+00
-2.193612774451097758e-01,6.788342284427006490e+00
-2.179640718562874113e-01,6.753746054979838931e+00
-2.165668662674650746e-01,6.777465222736331008e+00
-2.151696606786427102e-01,6.755728871227617560e+00
-2.137724550898203457e-01,6.729286984703966468e+00
-2.123752495009980090e-01,6.698202972450417292e+00
-2.109780439121756446e-01,6.670787117063737170e+00
-2.095808383233532801e-01,6.675050217308262646e+00
-2.081836327345309434e-01,6.646769150773016221e+00
-2.067864271457085790e-01,6.607217615866899152e+00
-2.053892215568862145e-01,6.596158379372923264e+00
-2.039920159680638778e-01,6.595030983537615299e+00
-2.025948103792415134e-01,6.539689555880961791e+00
-2.011976047904191489e-01,6.534108146042765242e+00
-1.998003992015968122e-01,6.553645767374760567e+00
-1.984031936127744478e-01,6.495631863714745435e+00
-1.970059880239520833e-01,6.491051703036170295e+00
-1.956087824351297466e-01,6.465238968043509615e+00
-1.942115768463073822e-01,6.440317082067757326e+00
-1.928143712574850177e-01,6.419067625486153617e+00
-1.914171656686626810e-01,6.387673348582335819e+00
-1.900199600798403166e-01,6.350815243859178949e+00
-1.886227544910179521e-01,6.348831334909124990e+00
-1.872255489021956154e-01,6.353245378712470526e+00
-1.858283433133732510e-01,6.317826141289469177e+00
-1.844311377245508865e-01,6.294404878689537242e+00
-1.830339321357285498e-01,6.258357559912404611e+00
-1.816367265469061854e-01,6.257754241643725734e+00
-1.802395209580838209e-01,6.241007438777165461e+00
-1.788423153692614842e-01,6.199379126476607382e+00
-1.774451097804391198e-01,6.161786311322375198e+00
-1.760479041916167553e-01,6.157594197281886395e+00
-1.746506986027944186e-01,6.124147459822440354e+00
-1.732534930139720541e-01,6.119234307282614083e+00
-1.718562874251496897e-01,6.089401937213658300e+00
-1.704590818363273530e-01,6.087534840006572523e+00
-1.690618762475049885e-01,6.062581690667673939e+00
-1.676646706586826241e-01,6.018101163534778308e+00
-1.662674650698602874e-01,6.003651406858214301e+00
-1.648702594810379229e-01,5.979921479816104224e+00
-1.634730538922155585e-01,5.988178407460674535e+00
-1.620758483033932218e-01,5.949034466792172182e+00
-1.606786427145708573e-01,5.910796644040527070e+00
-1.592814371257484929e-01,5.898088198505206492e+00
-1.578842315369261562e-01,5.869048547293083118e+00
-1.564870259481037917e-01,5.845343733637916372e+00
-1.550898203592814273e-01,5.807983066676579043e+00
-1.536926147704590906e-01,5.791703933169920049e+00
-1.522954091816367261e-01,5.772710484527367569e+00
-1.508982035928143617e-01,5.771349855954539976e+00
-1.495009980039920250e-01,5.737324702523554976e+00
-1.481037924151696605e-01,5.715930351851120861e+00
-1.467065868263472961e-01,5.669319973409498559e+00
-1.453093812375249594e-01,5.667424238244599621e+00
-1.439121756487025949e-01,5.644080302198087651e+00
-1.425149700598802305e-01,5.601674886287499433e+00
-1.411177644710578938e-01,5.597199208766792111e+00
-1.397205588822355293e-01,5.559893619072576953e+00
-1.383233532934131649e-01,5.549839281226082832e+00
-1.369261477045908282e-01,5.528088644202481916e+00
-1.355289421157684637e-01,5.484007767125003596e+00
-1.341317365269460993e-01,5.484007767125003596e+00
-1.327345309381237626e-01,5.440455569959379289e+00
-1.313373253493013981e-01,5.413995291341537452e+00
-1.299401197604790337e-01,5.394387659446627126e+00
-1.285429141716566970e-01,5.363251218219627248e+00
-1.271457085828343325e-01,5.340900740932111646e+00
-1.257485029940119681e-01,5.307390414036131432e+00
-1.243512974051896175e-01,5.287688376102254395e+00
-1.229540918163672669e-01,5.264636507907150431e+00
-1.215568862275449163e-01,5.235066137382368368e+00
-1.201596806387225519e-01,5.216939185732133666e+00
-1.187624750499002013e-01,5.187140520128842525e+00
-1.173652694610778507e-01,5.156932894943027534e+00
-1.159680638722554863e-01,5.123140565770411214e+00
-1.145708582834331357e-01,5.091078790217119732e+00
-1.131736526946107851e-01,5.069771077916005453e+00
-1.117764471057884207e-01,5.058072900279208639e+00
-1.103792415169660701e-01,5.011098690150427970e+00
-1.089820359281437195e-01,5.004646683206974700e+00
-1.075848303393213551e-01,4.969664272669437111e+00
-1.061876247504990045e-01,4.942749459457063566e+00
-1.047904191616766539e-01,4.911243679401684048e+00
-1.033932135728542895e-01,4.890385329324274721e+00
-1.019960079840319389e-01,4.851308441106741753e+00
-1.005988023952096022e-01,4.817932453192398157e+00
-9.920159680638723776e-02,4.820412897127775764e+00
-9.780439121756487331e-02,4.766446228393771634e+00
-9.640718562874253661e-02,4.727441350593766245e+00
-9.500998003992017216e-02,4.707278682375303447e+00
-9.361277445109780770e-02,4.681053881585311771e+00
-9.221556886227547101e-02,4.645946802608474258e+00
-9.081836327345310655e-02,4.610558130681011946e+00
-8.942115768463074210e-02,4.593398729977623773e+00
-8.802395209580840540e-02,4.557585834633975708e+00
-8.662674650698604095e-02,4.526849785332489162e+00
-8.522954091816367650e-02,4.485586324281754855e+00
-8.383233532934133980e-02,4.458317575924811038e+00
-8.243512974051897535e-02,4.422490411630061402e+00
-8.103792415169661090e-02,4.384128853841701812e+00
-7.964071856287427420e-02,4.350164527559254424e+00
-7.824351297405190975e-02,4.313597596451298699e+00
-7.684630738522954529e-02,4.286071881570970632e+00
-7.544910179640720860e-02,4.232291967723822879e+00
-7.405189620758484415e-02,4.208881763050776215e+00
-7.265469061876247969e-02,4.173999538154166800e+00
-7.125748502994014300e-02,4.136815420833755752e+00
-6.986027944111777854e-02,4.086737967262960680e+00
-6.846307385229541409e-02,4.055071682681850476e+00
-6.706586826347307739e-02,4.013683764480443728e+00
-6.566866267465071294e-02,3.981281143639701980e+00
-6.427145708582834849e-02,3.928350657844410065e+00
-6.287425149700601179e-02,3.880672085678547489e+00
-6.147704590818364734e-02,3.846226395834316136e+00
-6.007984031936128289e-02,3.800002269835568214e+00
-5.868263473053894619e-02,3.756183170133816418e+00
-5.728542914171658174e-02,3.705488990771604207e+00
-5.588822355289421728e-02,3.658674991582724800e+00
-5.449101796407188059e-02,3.613954884704394743e+00
-5.309381237524951613e-02,3.559820716820256692e+00
-5.169660678642715168e-02,3.511752264900856346e+00
-5.029940119760481498e-02,3.453456088547092406e+00
-4.890219560878245053e-02,3.401325631895868895e+00
-4.750499001996008608e-02,3.344154379453838644e+00
-4.610778443113774938e-02,3.286566823201123810e+00
-4.471057884231538493e-02,3.233922297250147793e+00
-4.331337325349302048e-02,3.167635195815996951e+00
-4.191616766467068378e-02,3.100702491061305466e+00
-4.051896207584831933e-02,3.035081853198031254e+00
-3.912175648702595487e-02,2.969271339098582985e+00
-3.772455089820361818e-02,2.896075700937370101e+00
-3.632734530938125372e-02,2.823073346795425209e+00
-3.493013972055888927e-02,2.742919473978975731e+00
-3.353293413173655257e-02,2.658224679146862002e+00
-3.213572854291418812e-02,2.579145485336306720e+00
-3.073852295409182367e-02,2.495423300560855040e+00
-2.934131736526948697e-02,2.399181215145945956e+00
-2.794411177644712252e-02,2.304374764529571351e+00
-2.654690618762475807e-02,2.202405783034061315e+00
-2.514970059880242137e-02,2.095052313404114130e+00
-2.375249500998005692e-02,1.992543265390967377e+00
-2.235528942115769246e-02,1.874928770515495557e+00
-2.095808383233535577e-02,1.759858567318490330e+00
-1.956087824351299131e-02,1.636879709758503054e+00
-1.816367265469062686e-02,1.509955646339426139e+00
-1.676646706586829016e-02,1.380963637181267245e+00
-1.536926147704592571e-02,1.248324606376774781e+00
-1.397205588822356126e-02,1.112590866418100788e+00
-1.257485029940122456e-02,9.774786290317862836e-01
-1.117764471057886011e-02,8.457384781416106279e-01
-9.780439121756495657e-03,7.173314986253238601e-01
-8.383233532934158960e-03,5.973659807369280372e-01
-6.986027944111794508e-03,4.841559308290115382e-01
-5.588822355289430055e-03,3.876965984903986140e-01
-4.191616766467093358e-03,3.062529028119360675e-01
-2.794411177644728905e-03,2.463156020096324283e-01
-1.397205588822364453e-03,2.091081607378928453e-01
-2.775557561562891351e-17,0.000000000000000000e+00
1.397205588822336697e-03,2.083043765509930978e-01
2.794411177644701150e-03,2.475717237957653083e-01
4.191616766467037847e-03,3.066856054021105393e-01
5.588822355289402299e-03,3.885459287287851282e-01
6.986027944111766752e-03,4.866632869771336800e-01
8.383233532934103449e-03,5.987709111102130777e-01
9.780439121756467902e-03,7.202577267076417655e-01
1.117764471057883235e-02,8.497596944814382880e-01
1.257485029940116905e-02,9.814691272930673449e-01
1.397205588822353350e-02,1.117828709890911654e+00
1.536926147704589796e-02,1.251045692834678036e+00
1.676646706586823465e-02,1.381845071999515895e+00
1.816367265469059911e-02,1.513068642853472312e+00
1.956087824351296356e-02,1.636092326836081412e+00
2.095808383233530026e-02,1.757102768734547737e+00
2.235528942115766471e-02,1.874958903704191826e+00
2.375249500998002916e-02,1.985548980049173906e+00
2.514970059880236586e-02,2.094949049804910146e+00
2.654690618762473031e-02,2.196206092088962336e+00
2.794411177644709476e-02,2.294959388574001835e+00
2.934131736526943146e-02,2.390018886070215842e+00
3.073852295409179591e-02,2.477478937090408451e+00
3.213572854291416037e-02,2.562876528428251532e+00
3.353293413173649706e-02,2.650848976656790867e+00
3.493013972055886152e-02,2.721614119587234981e+00
3.632734530938122597e-02,2.797770930923164201e+00
3.772455089820356267e-02,2.872192467664644866e+00
3.912175648702592712e-02,2.937903862456359150e+00
4.051896207584829157e-02,3.005396199758099129e+00
4.191616766467062827e-02,3.075095362686024458e+00
4.331337325349299272e-02,3.126833324615102327e+00
4.471057884231535717e-02,3.184980884288963310e+00
4.610778443113769387e-02,3.246788765654601505e+00
4.750499001996005832e-02,3.305641566130805842e+00
4.890219560878242278e-02,3.356507196743967469e+00
5.029940119760475947e-02,3.416531243232622472e+00
5.169660678642712393e-02,3.458753241210064999e+00
5.309381237524948838e-02,3.514970506952638019e+00
5.449101796407182507e-02,3.554985352581280011e+00
5.588822355289418953e-02,3.605061763393901941e+00
5.728542914171655398e-02,3.661279003829399414e+00
5.868263473053889068e-02,3.704221136952778437e+00
6.007984031936125513e-02,3.743055239828796843e+00
6.147704590818361958e-02,3.787615668121430801e+00
6.287425149700595628e-02,3.827224806216475983e+00
6.427145708582832073e-02,3.877690735528313226e+00
6.566866267465068518e-02,3.914183114508665184e+00
6.706586826347302188e-02,3.957221917588839233e+00
6.846307385229538633e-02,4.000617496399021533e+00
6.986027944111775079e-02,4.040974979983962712e+00
7.125748502994008748e-02,4.071422895880338899e+00
7.265469061876245194e-02,4.094056925571051053e+00
7.405189620758481639e-02,4.148089497406974857e+00
7.544910179640715309e-02,4.189177703123693419e+00
7.684630738522951754e-02,4.217155519107922856e+00
7.824351297405188199e-02,4.255367231597984912e+00
7.964071856287421869e-02,4.291741913041775547e+00
8.103792415169658314e-02,4.316507716206359646e+00
8.243512974051894759e-02,4.353722133069377165e+00
8.383233532934128429e-02,4.386725615533373812e+00
8.522954091816364874e-02,4.418584156662996421e+00
8.662674650698601320e-02,4.455031102271103549e+00
8.802395209580834989e-02,4.483060898053865984e+00
8.942115768463071435e-02,4.529702650829205979e+00
9.081836327345307880e-02,4.555898070520255416e+00
9.221556886227541550e-02,4.581593825579531654e+00
9.361277445109777995e-02,4.607233813742496409e+00
9.500998003992014440e-02,4.641623856277339755e+00
9.640718562874248110e-02,4.684883549505306277e+00
9.780439121756484555e-02,4.698404077941827239e+00
9.920159680638721000e-02,4.732764922096468041e+00
1.005988023952095467e-01,4.768167243311314252e+00
1.019960079840319112e-01,4.801957823588587360e+00
1.033932135728542756e-01,4.827410289685749589e+00
1.047904191616766123e-01,4.854021343848380354e+00
1.061876247504989768e-01,4.882477326581366128e+00
1.075848303393213412e-01,4.902236251204103112e+00
1.089820359281436779e-01,4.929718736426522696e+00
1.103792415169660424e-01,4.959184309130217017e+00
1.117764471057884068e-01,4.991922921558950677e+00
1.131736526946107435e-01,5.016720426825783008e+00
1.145708582834331080e-01,5.050409565144274637e+00
1.159680638722554724e-01,5.078820913435924567e+00
1.173652694610778091e-01,5.102348465949550160e+00
1.187624750499001736e-01,5.131775581281596388e+00
1.201596806387225380e-01,5.154661988276480145e+00
1.215568862275448747e-01,5.186382709476339059e+00
1.229540918163672392e-01,5.194264387445603148e+00
1.243512974051896036e-01,5.243196853680911929e+00
1.257485029940119403e-01,5.265530562504032730e+00
1.271457085828343048e-01,5.281307315252560031e+00
1.285429141716566692e-01,5.313393160573756546e+00
1.299401197604790059e-01,5.346542732202117065e+00
1.313373253493013704e-01,5.369682638805084451e+00
1.327345309381237348e-01,5.393201319166822216e+00
1.341317365269460715e-01,5.418762364291147549e+00
1.355289421157684360e-01,5.439479397365555968e+00
1.369261477045908004e-01,5.471474195993010881e+00
1.383233532934131371e-01,5.500652999008293520e+00
1.397205588822355016e-01,5.528961286910691442e+00
1.411177644710578660e-01,5.552219290282893738e+00
1.425149700598802027e-01,5.576336214761205667e+00
1.439121756487025672e-01,5.609845037526991263e+00
1.453093812375249316e-01,5.639519538510178620e+00
1.467065868263472683e-01,5.645823222029282107e+00
1.481037924151696328e-01,5.688932865385879722e+00
1.495009980039919695e-01,5.708357647170851479e+00
1.508982035928143062e-01,5.708589800393021108e+00
1.522954091816366984e-01,5.757966391410898055e+00
1.536926147704590351e-01,5.767894768608233136e+00
1.550898203592813718e-01,5.799683204180073659e+00
1.564870259481037640e-01,5.837521353677862734e+00
1.578842315369261007e-01,5.861850852064829809e+00
1.592814371257484374e-01,5.881667011252293520e+00
1.606786427145708296e-01,5.900195088813335431e+00
1.620758483033931663e-01,5.934377894885471960e+00
1.634730538922155030e-01,5.940653913442240253e+00
1.648702594810378952e-01,5.971732171082230423e+00
1.662674650698602319e-01,6.008340380751018728e+00
1.676646706586825686e-01,6.047805522959984970e+00
1.690618762475049608e-01,6.034208680273851044e+00
1.704590818363272975e-01,6.089232056978815422e+00
1.718562874251496342e-01,6.101022026951929078e+00
1.732534930139720264e-01,6.118709326957318950e+00
1.746506986027943631e-01,6.170223632101626166e+00
1.760479041916166998e-01,6.174839166926986422e+00
1.774451097804390920e-01,6.222787716441491312e+00
1.788423153692614287e-01,6.205466267204910125e+00
1.802395209580837654e-01,6.224536478181242671e+00
1.816367265469061576e-01,6.282793717761860464e+00
1.830339321357284943e-01,6.303833968978389990e+00
1.844311377245508310e-01,6.309322688689823266e+00
1.858283433133732232e-01,6.321462120057260492e+00
1.872255489021955599e-01,6.376065160876336790e+00
1.886227544910178966e-01,6.386986771143762454e+00
1.900199600798402888e-01,6.427608602673485549e+00
1.914171656686626255e-01,6.466229067134293018e+00
1.928143712574849622e-01,6.457107840332113824e+00
1.942115768463073544e-01,6.496142067807445741e+00
1.956087824351296911e-01,6.511829672541402658e+00
1.970059880239520278e-01,6.558250949562010490e+00
1.984031936127744200e-01,6.558250949562010490e+00
1.998003992015967567e-01,6.584383642828390393e+00
2.011976047904190934e-01,6.598416991287345823e+00
2.025948103792414856e-01,6.628544072549384936e+00
2.039920159680638223e-01,6.651526816601293746e+00
2.053892215568861590e-01,6.667753134153883821e+00
2.067864271457085512e-01,6.704154438724984288e+00
2.081836327345308879e-01,6.739324303876591316e+00
2.095808383233532246e-01,6.733807496115286284e+00
2.109780439121756168e-01,6.742257335146595310e+00
2.123752495009979535e-01,6.804535575394901059e+00
2.137724550898202902e-01,6.829862289645194373e+00
2.151696606786426824e-01,6.855481587264635301e+00
2.165668662674650191e-01,6.855847151150994634e+00
2.179640718562873558e-01,6.850014105082501636e+00
2.193612774451097480e-01,6.929420882686912364e+00
2.207584830339320847e-01,6.929814505994494667e+00
2.221556886227544214e-01,6.921190383550396952e+00
2.235528942115768136e-01,6.941695833881246891e+00
2.249500998003991503e-01,6.981107800382044815e+00
2.263473053892214870e-01,7.003316967987420760e+00
2.277445109780438792e-01,7.079447845330308908e+00
2.291417165668662159e-01,7.058632614166918451e+00
2.305389221556885526e-01,7.111978594872211623e+00
2.319361277445109448e-01,7.157891466426660187e+00
2.333333333333332815e-01,7.148538703197231392e+00
2.347305389221556182e-01,7.146091919495504818e+00
2.361277445109780104e-01,7.196202603261125930e+00
2.375249500998003471e-01,7.216971781792929086e+00
2.389221556886226838e-01,7.193636525383965363e+00
2.403193612774450760e-01,7.220124700852545097e+00
2.417165668662674127e-01,7.255479213190666243e+00
2.431137724550897494e-01,7.299509730107110350e+00
2.445109780439121416e-01,7.352754244625922198e+00
2.459081836327344783e-01,7.368502601594062007e+00
2.473053892215568150e-01,7.375855575899320726e+00
2.487025948103792072e-01,7.343184793609771610e+00
2.500998003992015439e-01,7.419860161268739596e+00
2.514970059880238806e-01,7.438673560788443773e+00
2.528942115768462728e-01,7.465217919546921266e+00
2.542914171656686095e-01,7.562615009799320553e+00
2.556886227544909462e-01,7.503605086450625627e+00
2.570858283433133384e-01,7.484912953438472627e+00
2.584830339321356751e-01,7.533394523252733066e+00
2.598802395209580118e-01,7.601153968743041389e+00
2.612774451097804040e-01,7.564098689596712610e+00
2.626746506986027407e-01,7.612777501391439827e+00
2.640718562874250774e-01,7.693080050563125383e+00
2.654690618762474696e-01,7.660671730319903894e+00
2.668662674650698063e-01,7.670532122453984414e+00
2.682634730538921430e-01,7.690549471397408077e+00
2.696606786427145352e-01,7.734465266725980115e+00
2.710578842315368719e-01,7.754021445519847511e+00
2.724550898203592086e-01,7.783167406600649763e+00
2.738522954091816008e-01,7.754021445519847511e+00
2.752495009980039375e-01,7.812236495130125746e+00
2.766467065868262742e-01,7.813188422855507298e+00
2.780439121756486665e-01,7.860979086691855855e+00
2.794411177644710031e-01,7.879124745859909851e+00
2.808383233532933398e-01,7.853018845653467750e+00
2.822355289421157321e-01,7.918548938513334079e+00
2.836327345309380688e-01,7.900719415341369789e+00
2.850299401197604054e-01,7.983016915401995206e+00
2.864271457085827977e-01,7.989811958534824399e+00
2.878243512974051344e-01,8.065319511042968514e+00
2.892215568862274711e-01,8.067773500004536302e+00
2.906187624750498633e-01,8.069002756459266124e+00
2.920159680638722000e-01,8.093910644372229513e+00
2.934131736526945367e-01,8.062871529404329607e+00
2.948103792415169289e-01,8.083872918938716623e+00
2.962075848303392656e-01,8.169863366794238857e+00
2.976047904191616023e-01,8.178060133998418024e+00
2.990019960079839945e-01,8.189094728722128735e+00
3.003992015968063312e-01,8.200252445592781214e+00
3.017964071856286679e-01,8.176689331864640309e+00
3.031936127744510601e-01,8.294301149302986786e+00
3.045908183632733968e-01,8.317684911569850570e+00
3.059880239520957335e-01,8.252062593094802168e+00
3.073852295409181257e-01,8.309829411629541696e+00
3.087824351297404624e-01,8.377816752614474893e+00
3.101796407185627991e-01,8.394709046178981282e+00
3.115768463073851913e-01,8.288156736730645235e+00
3.129740518962075280e-01,8.436454237867385686e+00
3.143712574850298647e-01,8.422344656351066661e+00
3.157684630738522569e-01,8.441797082277881614e+00
3.171656686626745936e-01,8.512066278124438057e+00
3.185628742514969303e-01,8.480018295098080472e+00
3.199600798403193225e-01,8.496856859460908851e+00
3.213572854291416592e-01,8.493090376665431762e+00
3.227544910179639959e-01,8.571255149514769300e+00
3.241516966067863881e-01,8.461635424497545799e+00
3.255489021956087248e-01,8.604316011775656747e+00
3.269461077844310615e-01,8.585584975069593838e+00
3.283433133732534537e-01,8.561143839910446474e+00
3.297405189620757904e-01,8.617001171302971940e+00
3.311377245508981271e-01,8.715294519737707191e+00
3.325349301397205193e-01,8.667175271393507074e+00
3.339321357285428560e-01,8.703625775903329753e+00
3.353293413173651927e-01,8.687514955630630809e+00
3.367265469061875849e-01,8.715294519737707191e+00
3.381237524950099216e-01,8.785797585319887304e+00
3.395209580838322583e-01,8.775772438700506939e+00
3.409181636726546505e-01,8.845478068592544929e+00
3.423153692614769872e-01,8.850840011733929202e+00
3.437125748502993239e-01,8.801026306021711321e+00
3.451097804391217161e-01,8.891998084227438426e+00
3.465069860279440528e-01,8.886411477518798563e+00
3.479041916167663895e-01,8.894803135155045837e+00


==> data/hist_y_3.csv <==
-6.95808383233532E-01,1.36339065436751E+01
-6.93013972055888E-01,1.37964254731729E+01
-6.90219560878244E-01,1.35851163795057E+01
-6.87425149700598E-01,1.34515849868812E+01
-6.84630738522954E-01,1.33338019512248E+01
-6.81836327345310E-01,1.35385963638708E+01
-6.79041916167664E-01,1.37964254731729E+01
-6.7624750499002E-01,1.34515849868812E+01
-6.73453093812376E-01,1.35851163795057E+01
-6.70658682634730E-01,1.36339065436751E+01
-6.67864271457086E-01,1.3195651612744E+01
-6.65069860279442E-01,1.34515849868812E+01
-6.62275449101796E-01,1.36339065436751E+01
-6.59481037924152E-01,1.33338019512248E+01
-6.56686626746508E-01,1.32974343070539E+01
-6.53892215568862E-01,1.37392670593329E+01
-6.51097804391218E-01,1.31639029144294E+01
-6.48303393213572E-01,1.34941446013E+01
-6.45508982035928E-01,1.29407593631152E+01
-6.42714570858284E-01,1.32284414355669E+01
-6.39920159680638E-01,1.32974343070539E+01
-6.37125748502994E-01,1.32284414355669E+01
-6.34331337325350E-01,1.30742907557397E+01
-6.31536926147704E-01,1.32974343070539E+01
-6.2874251497006E-01,1.3195651612744E+01
-6.25948103792416E-01,1.31331312557626E+01
-6.23153692614770E-01,1.28229763274588E+01
-6.20359281437126E-01,1.31331312557626E+01
-6.1756487025948E-01,1.28454491833108E+01
-6.14770459081836E-01,1.30187209045849E+01
-6.11976047904192E-01,1.29160667505248E+01
-6.09181636726546E-01,1.30187209045849E+01
-6.06387225548902E-01,1.27584378063212E+01
-6.03592814371258E-01,1.28454491833108E+01
-6.00798403193612E-01,1.27584378063212E+01
-5.98003992015968E-01,1.280099742074E+01
-5.95209580838324E-01,1.28229763274588E+01
-5.92415169660678E-01,1.2659346903677E+01
-5.89620758483034E-01,1.28454491833108E+01
-5.86826347305390E-01,1.28229763274588E+01
-5.84031936127744E-01,1.29407593631152E+01
-5.8123752495010E-01,1.25865875493946E+01
-5.78443113772456E-01,1.23955323126318E+01
-5.75648702594810E-01,1.2659346903677E+01
-5.72854291417166E-01,1.26406547706648E+01
-5.7005988023952E-01,1.24865040908376E+01
-5.67265469061876E-01,1.24399840752027E+01
-5.64471057884232E-01,1.25865875493946E+01
-5.61676646706586E-01,1.25187649530558E+01
-5.58882235528942E-01,1.23669589401878E+01
-5.56087824351298E-01,1.24249461978381E+01
-5.53293413173652E-01,1.24552515473335E+01
-5.50499001996008E-01,1.23255737240249E+01
-5.47704590818364E-01,1.25521013733234E+01
-5.44910179640718E-01,1.22989054769428E+01
-5.42115768463074E-01,1.21752915209756E+01
-5.39321357285430E-01,1.22229195699648E+01
-5.36526946107784E-01,1.22476121825552E+01
-5.3373253493014E-01,1.2024468631241E+01
-5.30938123752496E-01,1.21988220183858E+01
-5.28143712574850E-01,1.20446713385585E+01
-5.25349301397206E-01,1.20145183003878E+01
-5.2255489021956E-01,1.18934403688346E+01
-5.19760479041916E-01,1.21523020027509E+01
-5.16966067864272E-01,1.18934403688346E+01
-5.14171656686626E-01,1.19291584514367E+01
-5.11377245508982E-01,1.1911139945934E+01
-5.08582834331338E-01,1.17933569102776E+01
-5.05788423153692E-01,1.17854517307705E+01
-5.02994011976048E-01,1.18174544618567E+01
-5.00199600798404E-01,1.16392062304504E+01
-4.97405189620758E-01,1.16879963946198E+01
-4.94610778443114E-01,1.1754441494028E+01
-4.91816367265470E-01,1.1754441494028E+01
-4.89021956087824E-01,1.16598255176531E+01
-4.8622754491018E-01,1.16057582963828E+01
-4.83433133732534E-01,1.15420424819967E+01
-4.80638722554890E-01,1.13826147450686E+01
-4.77844311377246E-01,1.14201526643877E+01
-4.750499001996E-01,1.13164328381873E+01
-4.72255489021956E-01,1.13464350884911E+01
-4.69461077844312E-01,1.13464350884911E+01
-4.66666666666666E-01,1.13213711198279E+01
-4.63872255489022E-01,1.13413717865346E+01
-4.61077844311378E-01,1.11081778993669E+01
-4.58283433133732E-01,1.11743177018714E+01
-4.55489021956088E-01,1.11743177018714E+01
-4.52694610778444E-01,1.10689571862136E+01
-4.49900199600798E-01,1.11915595083059E+01
-4.47105788423154E-01,1.10312168582307E+01
-4.44311377245508E-01,1.08802458313208E+01
-4.41516966067864E-01,1.09736470064092E+01
-4.3872255489022E-01,1.09093270406217E+01
-4.35928143712574E-01,1.0766007641631E+01
-4.33133732534930E-01,1.08707370433518E+01
-4.30339321357286E-01,1.0710744962956E+01
-4.2754491017964E-01,1.07270054838277E+01
-4.24750499001996E-01,1.06712141241993E+01
-4.21956087824352E-01,1.07215558790602E+01
-4.19161676646706E-01,1.06763954829413E+01
-4.16367265469062E-01,1.06307022552824E+01
-4.13572854291418E-01,1.06356773899225E+01
-4.10778443113772E-01,1.06013602969984E+01
-4.07984031936128E-01,1.04190387402044E+01
-4.05189620758484E-01,1.03952280915107E+01
-4.02395209580838E-01,1.04250810546604E+01
-3.99600798403194E-01,1.03796635749696E+01
-3.96806387225548E-01,1.0294584565731E+01
-3.94011976047904E-01,1.02804998258493E+01
-3.9121756487026E-01,1.02804998258493E+01
-3.88423153692614E-01,1.02752687764318E+01
-3.85628742514970E-01,1.02145418580575E+01
-3.82834331337326E-01,1.02244103591983E+01
-3.8003992015968E-01,1.00601573968148E+01
-3.77245508982036E-01,1.00700235797359E+01
-3.74451097804392E-01,9.98715201586185E+00
-3.71656686626746E-01,9.99500545936742E+00
-3.68862275449102E-01,9.95129670257477E+00
-3.66067864271458E-01,9.99107102806258E+00
-3.63273453093812E-01,9.85884939332012E+00
-3.60479041916168E-01,9.83841735450292E+00
-3.57684630738522E-01,9.73902969708194E+00
-3.54890219560878E-01,9.74720134623125E+00
-3.52095808383234E-01,9.70896731298042E+00
-3.49301397205588E-01,9.60232430318933E+00
-3.46506986027944E-01,9.60232430318933E+00
-3.4371257485030E-01,9.52385268774783E+00
-3.40918163672654E-01,9.52549472424158E+00
-3.38123752495010E-01,9.46801681428991E+00
-3.35329341317366E-01,9.42251996102135E+00
-3.3253493013972E-01,9.33187053469772E+00
-3.29740518962076E-01,9.30712838323171E+00
-3.26946107784432E-01,9.26256175734809E+00
-3.24151696606786E-01,9.1565697291969E+00
-3.21357285429142E-01,9.1560017087329E+00
-3.18562874251496E-01,9.08954849708378E+00
-3.15768463073852E-01,9.04131513989388E+00
-3.12974051896208E-01,8.99240442843963E+00
-3.10179640718562E-01,8.94992517726273E+00
-3.07385229540918E-01,8.91719498295411E+00
-3.04590818363274E-01,8.84059841557163E+00
-3.01796407185628E-01,8.77061183747756E+00
-2.99001996007984E-01,8.68585612477048E+00
-2.9620758483034E-01,8.66409324409911E+00
-2.93413173652694E-01,8.60969712955174E+00
-2.90618762475050E-01,8.52222000550913E+00
-2.87824351297406E-01,8.48903177437065E+00
-2.8502994011976E-01,8.41220027949892E+00
-2.82235528942116E-01,8.35732366927308E+00
-2.79441117764472E-01,8.281100991843E+00
-2.76646706586826E-01,8.24187117325332E+00
-2.73852295409182E-01,8.16458138023339E+00
-2.71057884231536E-01,8.07457197338478E+00
-2.68263473053892E-01,8.02406851519545E+00
-2.65469061876248E-01,7.95390459768431E+00
-2.62674650698602E-01,7.89026253559378E+00
-2.59880239520958E-01,7.81560561557632E+00
-2.57085828343314E-01,7.77155459502994E+00
-2.54291417165668E-01,7.68339420789856E+00
-2.51497005988024E-01,7.63125480717656E+00
-2.4870259481038E-01,7.56988880388542E+00
-2.45908183632734E-01,7.52499234981198E+00
-2.43113772455090E-01,7.46429581118366E+00
-2.40319361277446E-01,7.38867225171116E+00
-2.375249500998E-01,7.34085701894636E+00
-2.34730538922156E-01,7.297523388327E+00
-2.31936127744510E-01,7.21946446337433E+00
-2.29141716566866E-01,7.16776181943749E+00
-2.26347305389222E-01,7.11608757118351E+00
-2.23552894211576E-01,7.05098153278026E+00
-2.20758483033932E-01,6.98265771967631E+00
-2.17964071856288E-01,6.94169873938556E+00
-2.15169660678642E-01,6.869732993171E+00
-2.12375249500998E-01,6.81040281714056E+00
-2.09580838323354E-01,6.74507927457849E+00
-2.06786427145708E-01,6.69445881796048E+00
-2.03992015968064E-01,6.62757370133198E+00
-2.0119760479042E-01,6.57107244429289E+00
-1.98403193612774E-01,6.49873684652812E+00
-1.95608782435130E-01,6.44387125715519E+00
-1.92814371257485E-01,6.37739761150225E+00
-1.90019960079840E-01,6.31636218510475E+00
-1.87225548902196E-01,6.24496044605667E+00
-1.84431137724551E-01,6.18840137398912E+00
-1.81636726546906E-01,6.11361778812728E+00
-1.78842315369261E-01,6.07465975940186E+00
-1.76047904191617E-01,5.99959348628879E+00
-1.7325349301397E-01,5.94551990226658E+00
-1.70459081836327E-01,5.89557093825723E+00
-1.67664670658683E-01,5.83503476136754E+00
-1.6487025948104E-01,5.79231535360307E+00
-1.62075848303393E-01,5.73506850896753E+00
-1.59281437125749E-01,5.68183677943271E+00
-1.56487025948104E-01,5.63362411968081E+00
-1.53692614770459E-01,5.5872131045533E+00
-1.50898203592814E-01,5.53561330509341E+00
-1.48103792415170E-01,5.48718300721979E+00
-1.45309381237525E-01,5.45049521119387E+00
-1.42514970059880E-01,5.39506574846992E+00
-1.39720558882236E-01,5.35155000216413E+00
-1.36926147704591E-01,5.31215662343082E+00
-1.34131736526946E-01,5.26509735802513E+00
-1.31337325349301E-01,5.22560230776782E+00
-1.28542914171657E-01,5.18683543249068E+00
-1.2574850299401E-01,5.14312919876431E+00
-1.22954091816367E-01,5.0995121449391E+00
-1.20159680638723E-01,5.05869919356191E+00
-1.17365269461078E-01,5.01366049720279E+00
-1.14570858283433E-01,4.96992398625504E+00
-1.11776447105788E-01,4.93056579063139E+00
-1.08982035928144E-01,4.88777064858033E+00
-1.06187624750499E-01,4.83822592126543E+00
-1.03393213572854E-01,4.79646486903549E+00
-1.00598802395210E-01,4.7454050008022E+00
-9.78043912175650E-02,4.68943456847314E+00
-9.50099800399202E-02,4.64522332824538E+00
-9.22155688622754E-02,4.58785725877606E+00
-8.94211576846308E-02,4.52769966268175E+00
-8.6626746506986E-02,4.47338686668288E+00
-8.38323353293414E-02,4.41115352829235E+00
-8.10379241516966E-02,4.34582302907651E+00
-7.8243512974052E-02,4.28512684272182E+00
-7.54491017964072E-02,4.21226041137061E+00
-7.26546906187626E-02,4.14758731550668E+00
-6.98602794411178E-02,4.07139284485163E+00
-6.70658682634732E-02,3.98970798908955E+00
-6.42714570858284E-02,3.91144338960669E+00
-6.14770459081836E-02,3.82646469137215E+00
-5.86826347305390E-02,3.73751661981893E+00
-5.58882235528942E-02,3.64179474884947E+00
-5.30938123752496E-02,3.54574603438736E+00
-5.02994011976048E-02,3.44262879953229E+00
-4.75049900199602E-02,3.33516921566052E+00
-4.47105788423154E-02,3.21925542448212E+00
-4.19161676646708E-02,3.09585476801134E+00
-3.9121756487026E-02,2.96334546206075E+00
-3.63273453093812E-02,2.8235626232518E+00
-3.35329341317366E-02,2.67502827506608E+00
-3.07385229540918E-02,2.51804358773248E+00
-2.79441117764472E-02,2.3556451116641E+00
-2.51497005988024E-02,2.18099332556114E+00
-2.23552894211578E-02,2.0038160117296E+00
-1.9560878243513E-02,1.81461501910746E+00
-1.67664670658683E-02,1.61645797415427E+00
-1.39720558882236E-02,1.40483686858481E+00
-1.11776447105789E-02,1.17523737543179E+00
-8.38323353293418E-03,9.24922408688058E-01
-5.58882235528946E-03,6.55689671809967E-01
-2.79441117764472E-03,3.6065956037946E-01
-5.55111512312578E-17,0E+00
2.79441117764468E-03,3.46663844691491E-01
5.5888223552894E-03,6.40078374919835E-01
8.38323353293408E-03,9.08427940949782E-01
1.1177644710579E-02,1.15430260232974E+00
1.39720558882235E-02,1.38066671696685E+00
1.6766467065868E-02,1.58862461597879E+00
1.95608782435129E-02,1.7832667566484E+00
2.23552894211576E-02,1.96720861324881E+00
2.51497005988024E-02,2.14404450663758E+00
2.79441117764470E-02,2.31525720750214E+00
3.07385229540918E-02,2.4833400030405E+00
3.35329341317364E-02,2.64200772307743E+00
3.63273453093812E-02,2.79447858484181E+00
3.9121756487026E-02,2.93777834746371E+00
4.19161676646706E-02,3.06928376935006E+00
4.47105788423154E-02,3.19961134440447E+00
4.750499001996E-02,3.31885750377132E+00
5.02994011976048E-02,3.42857147402022E+00
5.30938123752494E-02,3.53587040670489E+00
5.58882235528942E-02,3.63307678638738E+00
5.86826347305388E-02,3.7258170961193E+00
6.14770459081836E-02,3.81519015201483E+00
6.42714570858284E-02,3.89836733917284E+00
6.70658682634730E-02,3.98151522893945E+00
6.98602794411178E-02,4.05495524585519E+00
7.26546906187624E-02,4.13019158240902E+00
7.54491017964072E-02,4.19999871024732E+00
7.82435129740518E-02,4.26652823543947E+00
8.10379241516966E-02,4.33191266939815E+00
8.38323353293412E-02,4.39200936679471E+00
8.6626746506986E-02,4.45550069372928E+00
8.94211576846308E-02,4.50817679643816E+00
9.22155688622754E-02,4.56287996450811E+00
9.50099800399202E-02,4.61946549052663E+00
9.78043912175648E-02,4.67653768647531E+00
1.00598802395210E-01,4.72017463274506E+00
1.03393213572854E-01,4.77213123267428E+00
1.06187624750499E-01,4.81263149443951E+00
1.08982035928144E-01,4.87117445920786E+00
1.11776447105788E-01,4.91760023282508E+00
1.14570858283433E-01,4.96363181518968E+00
1.17365269461078E-01,5.01270475002433E+00
1.20159680638723E-01,5.05818975958863E+00
1.22954091816367E-01,5.10471561382526E+00
1.2574850299401E-01,5.15453983779933E+00
1.28542914171657E-01,5.20195538636829E+00
1.31337325349301E-01,5.25218949182132E+00
1.3413173652695E-01,5.28908061781146E+00
1.36926147704591E-01,5.3394194992483E+00
1.39720558882236E-01,5.38319508186365E+00
1.42514970059880E-01,5.42974058349632E+00
1.45309381237525E-01,5.47317403343922E+00
1.48103792415170E-01,5.52371964738587E+00
1.50898203592814E-01,5.56860990849558E+00
1.53692614770459E-01,5.61411284458645E+00
1.56487025948104E-01,5.65737981803588E+00
1.59281437125748E-01,5.69469425121227E+00
1.62075848303393E-01,5.74068901062419E+00
1.6487025948104E-01,5.79217779796651E+00
1.67664670658683E-01,5.83542452495009E+00
1.70459081836327E-01,5.88359319079633E+00
1.7325349301397E-01,5.93392827594234E+00
1.76047904191617E-01,5.97695461828201E+00
1.78842315369261E-01,6.00977595801382E+00
1.81636726546906E-01,6.07915274015901E+00
1.84431137724551E-01,6.12284673813472E+00
1.87225548902196E-01,6.16248654191126E+00
1.90019960079840E-01,6.2149757021627E+00
1.92814371257485E-01,6.26150571434878E+00
1.95608782435130E-01,6.30968027740828E+00
1.98403193612774E-01,6.35500158699993E+00
2.0119760479042E-01,6.40940808664561E+00
2.03992015968064E-01,6.45398900389923E+00
2.06786427145708E-01,6.51128184983101E+00
2.09580838323354E-01,6.56556420004503E+00
2.12375249500998E-01,6.61823900749858E+00
2.15169660678642E-01,6.67759922411081E+00
2.17964071856288E-01,6.73746502459325E+00
2.20758483033932E-01,6.79920594559889E+00
2.23552894211576E-01,6.8487144571161E+00
2.26347305389222E-01,6.91392767216989E+00
2.29141716566866E-01,6.96930621509468E+00
2.31936127744510E-01,7.03294820100444E+00
2.34730538922156E-01,7.09989970624957E+00
2.375249500998E-01,7.16241068797455E+00
2.40319361277446E-01,7.20418706563597E+00
2.43113772455090E-01,7.29796616008539E+00
2.45908183632734E-01,7.35192020992297E+00
2.4870259481038E-01,7.42140065334479E+00
2.51497005988024E-01,7.49262210967176E+00
2.54291417165668E-01,7.55145934885526E+00
2.57085828343314E-01,7.63038991554299E+00
2.59880239520958E-01,7.70046843408948E+00
2.62674650698602E-01,7.75100206979903E+00
2.65469061876248E-01,7.79851118221702E+00
2.68263473053892E-01,7.8803819771241E+00
2.71057884231536E-01,7.93899664752251E+00
2.73852295409182E-01,8.01950188017013E+00
2.76646706586826E-01,8.03289534705486E+00
2.79441117764472E-01,8.13961129388563E+00
2.82235528942116E-01,8.1830827054123E+00
2.8502994011976E-01,8.21049956628825E+00
2.87824351297406E-01,8.3155414818233E+00
2.90618762475050E-01,8.36218985892425E+00
2.93413173652694E-01,8.35936970579248E+00
2.9620758483034E-01,8.4832194941311E+00
2.99001996007984E-01,8.4954645450912E+00
3.01796407185628E-01,8.57702399841354E+00
3.04590818363274E-01,8.67246149376963E+00
3.07385229540918E-01,8.71210246328547E+00
3.10179640718562E-01,8.74656946592335E+00
3.12974051896208E-01,8.8364644700399E+00
3.15768463073852E-01,8.86917178801568E+00
3.18562874251496E-01,8.86704276868903E+00
3.21357285429142E-01,8.96811173587058E+00
3.24151696606786E-01,9.0153266707771E+00
3.26946107784432E-01,9.0716438586983E+00
3.29740518962076E-01,9.13465258327857E+00
3.3253493013972E-01,9.21145799450231E+00
3.35329341317366E-01,9.19656346833052E+00
3.38123752495010E-01,9.25375666901409E+00
3.40918163672654E-01,9.31775265315194E+00
3.4371257485030E-01,9.44880761818455E+00
3.46506986027944E-01,9.37616843454457E+00
3.49301397205588E-01,9.40197631850045E+00
3.52095808383234E-01,9.46414534216826E+00
3.54890219560878E-01,9.54290088271853E+00
3.57684630738522E-01,9.57778319427321E+00
3.60479041916168E-01,9.61392639674187E+00
3.63273453093812E-01,9.64030355125454E+00
3.66067864271456E-01,9.70995496738169E+00
3.68862275449102E-01,9.76792747674837E+00
3.71656686626746E-01,9.83393304205559E+00
3.74451097804392E-01,9.81729372305162E+00
3.77245508982036E-01,9.90580637640789E+00
3.8003992015968E-01,9.89030218987193E+00
3.82834331337326E-01,1.00015974410496E+01
3.85628742514970E-01,9.93507675870801E+00
3.88423153692614E-01,1.0021638191933E+01
3.9121756487026E-01,1.00785584821857E+01
3.94011976047904E-01,1.0119380476706E+01
3.96806387225548E-01,1.00601573968148E+01
3.99600798403194E-01,1.01572925227282E+01
4.02395209580838E-01,1.01149261263566E+01
4.05189620758482E-01,1.03142808157068E+01
4.07984031936128E-01,1.0287517398508E+01
4.10778443113772E-01,1.03343728157895E+01
4.13572854291418E-01,1.03567618106829E+01
4.16367265469062E-01,1.04854531831035E+01
4.19161676646706E-01,1.0439323411376E+01
4.21956087824352E-01,1.03913141921896E+01
4.24750499001996E-01,1.05203912344647E+01
4.2754491017964E-01,1.06482246059746E+01
4.30339321357286E-01,1.0561213228985E+01
4.33133732534930E-01,1.05635307271254E+01
4.35928143712574E-01,1.05658536085415E+01
4.3872255489022E-01,1.06921026121467E+01
4.41516966067864E-01,1.07324849495924E+01
4.44311377245508E-01,1.07352359829643E+01
4.47105788423154E-01,1.07948280801665E+01
4.49900199600798E-01,1.07832000421714E+01
4.52694610778442E-01,1.08834356266889E+01
4.55489021956088E-01,1.09460590498904E+01
4.58283433133732E-01,1.09563155500576E+01
4.61077844311378E-01,1.09666783370932E+01
4.63872255489022E-01,1.09984270354077E+01
4.66666666666666E-01,1.10651184099064E+01
4.69461077844312E-01,1.10805627323339E+01
4.72255489021956E-01,1.11407010910724E+01
4.750499001996E-01,1.13066288380907E+01
4.77844311377246E-01,1.1222467045769E+01
4.80638722554890E-01,1.12091038179568E+01
4.83433133732534E-01,1.13164328381873E+01
4.8622754491018E-01,1.13313214506811E+01
4.89021956087824E-01,1.13931968543992E+01
4.91816367265468E-01,1.13826147450686E+01
4.94610778443114E-01,1.13773653891825E+01
4.97405189620758E-01,1.16738117596278E+01
5.00199600798404E-01,1.16667941869692E+01
5.02994011976048E-01,1.18589541927634E+01
5.05788423153692E-01,1.16879963946198E+01
5.08582834331338E-01,1.1632426543465E+01
5.11377245508982E-01,1.16879963946198E+01
5.14171656686626E-01,1.15992008958367E+01
5.16966067864272E-01,1.17317990172782E+01
5.19760479041916E-01,1.19475075901049E+01
5.2255489021956E-01,1.17854517307705E+01
5.25349301397206E-01,1.18505153241176E+01
5.28143712574850E-01,1.18934403688346E+01
5.30938123752494E-01,1.20446713385585E+01
5.3373253493014E-01,1.20345189670945E+01
5.36526946107784E-01,1.21752915209756E+01
5.39321357285430E-01,1.22351896625567E+01
5.42115768463074E-01,1.21752915209756E+01
5.44910179640718E-01,1.22729299905395E+01
5.47704590818364E-01,1.23811435751797E+01
5.50499001996008E-01,1.21078502401801E+01
5.53293413173652E-01,1.24707557338694E+01
5.56087824351298E-01,1.23255737240249E+01
5.58882235528942E-01,1.24399840752027E+01
5.61676646706586E-01,1.23255737240249E+01
5.64471057884232E-01,1.2604287126494E+01
5.67265469061876E-01,1.22858333953754E+01
5.7005988023952E-01,1.24552515473335E+01
5.72854291417166E-01,1.27584378063212E+01
5.75648702594810E-01,1.25865875493946E+01
5.78443113772454E-01,1.2659346903677E+01
5.8123752495010E-01,1.28454491833108E+01
5.84031936127744E-01,1.27378185191185E+01
5.86826347305390E-01,1.2535294255007E+01
5.89620758483034E-01,1.2717615811801E+01
5.92415169660678E-01,1.25865875493946E+01
5.95209580838324E-01,1.26783950986477E+01
5.98003992015968E-01,1.2779491215519E+01
6.00798403193612E-01,1.28229763274588E+01
6.03592814371258E-01,1.280099742074E+01
6.06387225548902E-01,1.29407593631152E+01
6.09181636726546E-01,1.3195651612744E+01
6.11976047904192E-01,1.31032782926129E+01
6.14770459081836E-01,1.3046119878773E+01
6.1756487025948E-01,1.30742907557397E+01
6.20359281437126E-01,1.29660771710995E+01
6.23153692614770E-01,1.3195651612744E+01
6.25948103792416E-01,1.3046119878773E+01
6.2874251497006E-01,1.35385963638708E+01
6.31536926147704E-01,1.35851163795057E+01
6.34331337325350E-01,1.32623429872426E+01
6.37125748502994E-01,1.32623429872426E+01
6.39920159680638E-01,1.34107629923609E+01
6.42714570858284E-01,1.32974343070539E+01
6.45508982035928E-01,1.33715422792076E+01
6.48303393213572E-01,1.31331312557626E+01
6.51097804391218E-01,1.43270537242351E+01
6.53892215568862E-01,1.33338019512248E+01
6.56686626746506E-01,1.34941446013E+01
6.59481037924152E-01,1.35851163795057E+01
6.62275449101796E-01,1.36339065436751E+01
6.6506986027944E-01,1.34515849868812E+01
6.67864271457086E-01,1.37392670593329E+01
6.70658682634730E-01,1.40646894597676E+01
6.73453093812376E-01,1.37964254731729E+01
6.7624750499002E-01,1.40646894597676E+01
6.79041916167664E-01,1.35385963638708E+01
6.81836327345310E-01,1.35851163795057E+01
6.84630738522954E-01,1.42317435444307E+01
6.87425149700598E-01,1.40646894597676E+01
6.90219560878244E-01,1.42317435444307E+01
6.93013972055888E-01,1.36851998380627E+01
6.95808383233532E-01,1.42317435444307E+01

==> data/hist_y_4.csv <==
-8.69760479041915E-01,1.28581922440319E+01
-8.66267465069860E-01,1.34335563889355E+01
-8.62774451097805E-01,1.31458743164837E+01
-8.59281437125748E-01,1.31458743164837E+01
-8.55788423153693E-01,1.29917236366565E+01
-8.52295409181638E-01,1.32328856934734E+01
-8.48802395209580E-01,1.27975676222155E+01
-8.4530938123753E-01,1.26350486927177E+01
-8.41816367265470E-01,1.31458743164837E+01
-8.38323353293413E-01,1.26863419871053E+01
-8.34830339321358E-01,1.28581922440319E+01
-8.31337325349303E-01,1.29227307651695E+01
-8.27844311377245E-01,1.27975676222155E+01
-8.24351297405190E-01,1.27404092083756E+01
-8.20858283433135E-01,1.26350486927177E+01
-8.17365269461078E-01,1.24952867503426E+01
-8.13872255489023E-01,1.24119051414035E+01
-8.10379241516965E-01,1.23349441002674E+01
-8.06886227544910E-01,1.25862585285483E+01
-8.03393213572855E-01,1.25397385129134E+01
-7.99900199600798E-01,1.24527271359238E+01
-7.96407185628743E-01,1.22985764560965E+01
-7.92914171656688E-01,1.26863419871053E+01
-7.89421157684630E-01,1.25862585285483E+01
-7.8592814371258E-01,1.23726844282502E+01
-7.82435129740520E-01,1.24119051414035E+01
-7.78942115768463E-01,1.21967937617866E+01
-7.75449101796408E-01,1.21967937617866E+01
-7.7195608782435E-01,1.22985764560965E+01
-7.68463073852295E-01,1.20198630536275E+01
-7.64970059880240E-01,1.22985764560965E+01
-7.61477045908183E-01,1.22295835846096E+01
-7.57984031936128E-01,1.22634851362853E+01
-7.54491017964073E-01,1.21044204416556E+01
-7.50998003992015E-01,1.20754329047823E+01
-7.47504990019960E-01,1.20472620278156E+01
-7.44011976047905E-01,1.20198630536275E+01
-7.40518962075848E-01,1.19672193201421E+01
-7.37025948103793E-01,1.16989553335474E+01
-7.33532934131738E-01,1.17389606681611E+01
-7.30039920159680E-01,1.19419015121578E+01
-7.2654690618763E-01,1.20198630536275E+01
-7.23053892215570E-01,1.19419015121578E+01
-7.19560878243513E-01,1.17806333645617E+01
-7.16067864271458E-01,1.18241184765014E+01
-7.1257485029940E-01,1.16795372476903E+01
-7.09081836327345E-01,1.16989553335474E+01
-7.05588822355290E-01,1.15877296984372E+01
-7.02095808383233E-01,1.15703379557253E+01
-6.98602794411178E-01,1.18021395697826E+01
-6.95109780439123E-01,1.16234477810393E+01
-6.91616766467065E-01,1.16604890527196E+01
-6.88123752495010E-01,1.18021395697826E+01
-6.84630738522955E-01,1.15877296984372E+01
-6.81137724550898E-01,1.17806333645617E+01
-6.77644710578843E-01,1.14112732610956E+01
-6.74151696606788E-01,1.12119403584751E+01
-6.70658682634730E-01,1.15199071020984E+01
-6.6716566866268E-01,1.13132928527354E+01
-6.63672654690620E-01,1.15364364040496E+01
-6.60179640718563E-01,1.13822857242224E+01
-6.56686626746508E-01,1.13132928527354E+01
-6.5319361277445E-01,1.12240617190075E+01
-6.49700598802395E-01,1.13681010892304E+01
-6.46207584830340E-01,1.10458134876012E+01
-6.42714570858283E-01,1.1286975544418E+01
-6.39221556886228E-01,1.11764336700182E+01
-6.35728542914173E-01,1.09673418721597E+01
-6.32235528942115E-01,1.09122820949766E+01
-6.28742514970060E-01,1.09212507649594E+01
-6.25249500998005E-01,1.10981814731185E+01
-6.21756487025948E-01,1.11199214597549E+01
-6.18263473053893E-01,1.10256107802836E+01
-6.14770459081838E-01,1.08024672289694E+01
-6.11277445109780E-01,1.09303006004793E+01
-6.0778443113773E-01,1.074043183805E+01
-6.04291417165668E-01,1.08858488379085E+01
-6.00798403193613E-01,1.07944990593202E+01
-5.97305389221558E-01,1.05618767640515E+01
-5.938123752495E-01,1.05309145384475E+01
-5.90319361277445E-01,1.06540472238512E+01
-5.86826347305390E-01,1.04378241153815E+01
-5.83333333333333E-01,1.04891174097691E+01
-5.79840319361278E-01,1.03785075382251E+01
-5.76347305389223E-01,1.04267742791949E+01
-5.72854291417165E-01,1.04489974159796E+01
-5.69361277445110E-01,1.02191349144167E+01
-5.65868263473055E-01,1.03629228072084E+01
-5.62375249500998E-01,1.01927016573485E+01
-5.58882235528943E-01,1.02236091948116E+01
-5.55389221556885E-01,1.0179742512706E+01
-5.51896207584830E-01,1.01336127409785E+01
-5.4840319361278E-01,1.00739529045722E+01
-5.44910179640718E-01,1.00624364625106E+01
-5.41417165668663E-01,9.98887389533361E+00
-5.37924151696608E-01,1.00067634600844E+01
-5.3443113772455E-01,1.00323590072734E+01
-5.30938123752495E-01,9.84082079537447E+00
-5.27445109780440E-01,9.85933984314171E+00
-5.23952095808383E-01,9.85312864304907E+00
-5.20459081836328E-01,9.76148405313795E+00
-5.16966067864273E-01,9.82564599735524E+00
-5.13473053892215E-01,9.65951912648126E+00
-5.09980039920160E-01,9.62442780666999E+00
-5.06487025948105E-01,9.56699575758412E+00
-5.02994011976048E-01,9.54173609082488E+00
-4.99500998003993E-01,9.55543493518304E+00
-4.96007984031935E-01,9.59052625499431E+00
-4.92514970059880E-01,9.53721119622659E+00
-4.8902195608783E-01,9.43027179222904E+00
-4.85528942115768E-01,9.45699486236979E+00
-4.82035928143713E-01,9.38467420079017E+00
-4.78542914171658E-01,9.33736168742525E+00
-4.7504990019960E-01,9.29042166254397E+00
-4.71556886227545E-01,9.23218603173652E+00
-4.68063872255490E-01,9.2869005321454E+00
-4.64570858283433E-01,9.15689026991945E+00
-4.61077844311378E-01,9.24054029920638E+00
-4.57584830339323E-01,9.05291960855068E+00
-4.54091816367265E-01,9.11458789022876E+00
-4.50598802395210E-01,9.1249969061435E+00
-4.47105788423153E-01,9.10282304864918E+00
-4.43612774451098E-01,9.16463624203411E+00
-4.40119760479043E-01,9.01070775974137E+00
-4.36626746506985E-01,9.00009758062935E+00
-4.33133732534930E-01,8.99614760841004E+00
-4.2964071856288E-01,8.97020581643204E+00
-4.26147704590818E-01,8.9386972237651E+00
-4.22654690618763E-01,9.00937531450759E+00
-4.19161676646708E-01,8.90215235318703E+00
-4.1566866267465E-01,8.84180922327956E+00
-4.12175648702595E-01,8.79344815158614E+00
-4.08682634730540E-01,8.8451933212638E+00
-4.05189620758483E-01,8.80749484391604E+00
-4.01696606786428E-01,8.79023443698304E+00
-3.98203592814370E-01,8.74322839460711E+00
-3.94710578842315E-01,8.69055849715209E+00
-3.91217564870260E-01,8.69735794054101E+00
-3.87724550898203E-01,8.64236778427214E+00
-3.84231536926148E-01,8.6105902579598E+00
-3.80738522954093E-01,8.60969700198259E+00
-3.77245508982035E-01,8.52253682654019E+00
-3.73752495009980E-01,8.52745890374561E+00
-3.7025948103793E-01,8.51682485670569E+00
-3.66766467065868E-01,8.44615181355441E+00
-3.63273453093813E-01,8.45376220036183E+00
-3.59780439121758E-01,8.39877063460697E+00
-3.5628742514970E-01,8.37518969201806E+00
-3.52794411177645E-01,8.37236881567642E+00
-3.49301397205590E-01,8.33233586476358E+00
-3.45808383233533E-01,8.29841176034267E+00
-3.42315369261478E-01,8.18594769237953E+00
-3.38822355289420E-01,8.23077144910904E+00
-3.35329341317365E-01,8.19534294645718E+00
-3.31836327345310E-01,8.15148132848889E+00
-3.28343313373253E-01,8.10406340491902E+00
-3.24850299401198E-01,8.08856750307832E+00
-3.21357285429143E-01,8.0906906461264E+00
-3.17864271457085E-01,8.03489104855319E+00
-3.14371257485030E-01,8.02191033708047E+00
-3.1087824351298E-01,7.96784311581019E+00
-3.07385229540918E-01,7.95245460976484E+00
-3.03892215568863E-01,7.9205757718392E+00
-3.00399201596808E-01,7.90324585579628E+00
-2.969061876248E-01,7.83266833744194E+00
-2.93413173652695E-01,7.8421549006467E+00
-2.89920159680638E-01,7.75528167382652E+00
-2.86427145708583E-01,7.73683582803577E+00
-2.82934131736528E-01,7.70562345404702E+00
-2.79441117764470E-01,7.69233541510694E+00
-2.75948103792415E-01,7.6813365460211E+00
-2.72455089820360E-01,7.62541389895506E+00
-2.68962075848303E-01,7.59679823158851E+00
-2.65469061876248E-01,7.57880288736943E+00
-2.61976047904193E-01,7.56018742632221E+00
-2.58483033932135E-01,7.53305039260751E+00
-2.54990019960080E-01,7.49134044439712E+00
-2.5149700598803E-01,7.48031305464772E+00
-2.48003992015968E-01,7.45298428299395E+00
-2.44510978043912E-01,7.40447497825622E+00
-2.41017964071856E-01,7.36641763654006E+00
-2.37524950099801E-01,7.33973583519E+00
-2.34031936127745E-01,7.32702855070831E+00
-2.30538922155689E-01,7.29439048568018E+00
-2.27045908183633E-01,7.29654953653687E+00
-2.23552894211577E-01,7.23824437945505E+00
-2.20059880239521E-01,7.16256795707721E+00
-2.1656686626747E-01,7.18809582703055E+00
-2.13073852295409E-01,7.15795772259143E+00
-2.09580838323353E-01,7.11338779485282E+00
-2.0608782435130E-01,7.07513658848124E+00
-2.02594810379242E-01,7.07841369984784E+00
-1.99101796407186E-01,7.07629199011179E+00
-1.95608782435130E-01,6.98748389805976E+00
-1.92115768463074E-01,6.99314162177962E+00
-1.88622754491018E-01,6.95266011074921E+00
-1.85129740518962E-01,6.92677631278868E+00
-1.81636726546906E-01,6.89092433877816E+00
-1.78143712574850E-01,6.86641524574192E+00
-1.74650698602795E-01,6.82166470814645E+00
-1.71157684630739E-01,6.79790150599411E+00
-1.67664670658683E-01,6.77340813344595E+00
-1.64171656686627E-01,6.7279172940755E+00
-1.60678642714571E-01,6.67533284392433E+00
-1.5718562874252E-01,6.6586977834198E+00
-1.53692614770459E-01,6.63499612842322E+00
-1.50199600798403E-01,6.58637712184018E+00
-1.46706586826347E-01,6.56812886719515E+00
-1.43213572854292E-01,6.53394529509237E+00
-1.39720558882236E-01,6.49075576821057E+00
-1.36227544910180E-01,6.47162863106498E+00
-1.32734530938124E-01,6.4330193765024E+00
-1.29241516966068E-01,6.4053549568775E+00
-1.25748502994012E-01,6.33775522767694E+00
-1.22255489021956E-01,6.31176557766989E+00
-1.18762475049900E-01,6.26471971929877E+00
-1.15269461077844E-01,6.22405178029015E+00
-1.11776447105789E-01,6.19442118223587E+00
-1.0828343313373E-01,6.14220298067176E+00
-1.04790419161677E-01,6.08582722715933E+00
-1.01297405189621E-01,6.05524207941593E+00
-9.7804391217565E-02,6.01424242161155E+00
-9.43113772455090E-02,5.95878420653764E+00
-9.08183632734533E-02,5.92629328358237E+00
-8.73253493013973E-02,5.87648972009773E+00
-8.38323353293415E-02,5.83666195079096E+00
-8.03393213572855E-02,5.77795532853783E+00
-7.68463073852295E-02,5.73095009123914E+00
-7.33532934131738E-02,5.67693305439665E+00
-6.98602794411178E-02,5.62374453810704E+00
-6.63672654690620E-02,5.55890176247514E+00
-6.28742514970060E-02,5.48792224531674E+00
-5.93812375249503E-02,5.41936763480678E+00
-5.58882235528943E-02,5.34971350911697E+00
-5.23952095808385E-02,5.26349650639938E+00
-4.8902195608783E-02,5.17507635760986E+00
-4.54091816367265E-02,5.07436944866653E+00
-4.19161676646708E-02,4.96800743067161E+00
-3.84231536926148E-02,4.85880733180958E+00
-3.49301397205590E-02,4.73925893084877E+00
-3.14371257485030E-02,4.59723090879424E+00
-2.79441117764473E-02,4.46268657587281E+00
-2.4451097804391E-02,4.29783181034012E+00
-2.09580838323354E-02,4.12403455237821E+00
-1.74650698602795E-02,3.90464108106517E+00
-1.39720558882236E-02,3.59931769302868E+00
-1.04790419161677E-02,3.2943074480854E+00
-6.98602794411183E-03,2.45061293943821E+00
-3.49301397205590E-03,1.7599956006737E+00
-6.93889390390723E-17,0E+00
3.49301397205585E-03,1.70721722114559E+00
6.9860279441118E-03,2.38256233253794E+00
1.04790419161676E-02,3.24358748452412E+00
1.3972055888224E-02,3.55227468244718E+00
1.74650698602794E-02,3.87090948956239E+00
2.0958083832335E-02,4.08451744169099E+00
2.44510978043912E-02,4.25071283544021E+00
2.79441117764470E-02,4.41584383460868E+00
3.14371257485030E-02,4.55988605091892E+00
3.49301397205588E-02,4.70238148799745E+00
3.84231536926148E-02,4.81120270186411E+00
4.19161676646705E-02,4.93396158926189E+00
4.54091816367265E-02,5.02853699441114E+00
4.8902195608783E-02,5.13151102224477E+00
5.23952095808383E-02,5.22573055724879E+00
5.58882235528943E-02,5.30375920616656E+00
5.938123752495E-02,5.37843393110655E+00
6.28742514970060E-02,5.43432533685458E+00
6.63672654690618E-02,5.50311040284673E+00
6.98602794411178E-02,5.54497185694165E+00
7.33532934131735E-02,5.59701104347268E+00
7.68463073852295E-02,5.65865393801891E+00
8.03393213572855E-02,5.70035941249552E+00
8.38323353293413E-02,5.7502038653187E+00
8.73253493013973E-02,5.8194087026434E+00
9.08183632734530E-02,5.85093105419378E+00
9.43113772455090E-02,5.91374348111333E+00
9.78043912175648E-02,5.9501869962946E+00
1.01297405189621E-01,6.00015255729574E+00
1.04790419161677E-01,6.04289496618551E+00
1.0828343313373E-01,6.09013015978814E+00
1.11776447105789E-01,6.12018786466991E+00
1.15269461077844E-01,6.14812599897489E+00
1.18762475049900E-01,6.21050387046862E+00
1.22255489021956E-01,6.23878592648929E+00
1.25748502994012E-01,6.26506209711603E+00
1.29241516966068E-01,6.33619136185064E+00
1.32734530938124E-01,6.35418479851848E+00
1.36227544910180E-01,6.41974083918127E+00
1.39720558882236E-01,6.46084600893058E+00
1.43213572854292E-01,6.49043396611608E+00
1.46706586826347E-01,6.52969758023249E+00
1.50199600798403E-01,6.54487067267372E+00
1.53692614770459E-01,6.59980652326387E+00
1.5718562874252E-01,6.62844925802548E+00
1.60678642714571E-01,6.6485966874333E+00
1.64171656686627E-01,6.69290570094246E+00
1.6766467065868E-01,6.72696575454881E+00
1.71157684630739E-01,6.76264925276869E+00
1.74650698602795E-01,6.79426169706925E+00
1.78143712574850E-01,6.83172258772527E+00
1.81636726546906E-01,6.86080775441297E+00
1.85129740518962E-01,6.91113684676637E+00
1.88622754491018E-01,6.92214131028453E+00
1.92115768463074E-01,6.96121009443461E+00
1.95608782435130E-01,6.96672069904594E+00
1.99101796407186E-01,7.03016616671642E+00
2.02594810379242E-01,7.0863617886019E+00
2.0608782435130E-01,7.05192839446876E+00
2.09580838323353E-01,7.14817921962511E+00
2.13073852295409E-01,7.14466573042635E+00
2.1656686626747E-01,7.18465422328935E+00
2.20059880239521E-01,7.19871002827233E+00
2.23552894211577E-01,7.21407131343381E+00
2.27045908183633E-01,7.25101245076716E+00
2.30538922155689E-01,7.299435541426E+00
2.34031936127745E-01,7.33873332884037E+00
2.37524950099800E-01,7.35286070809958E+00
2.41017964071856E-01,7.40340545943769E+00
2.44510978043912E-01,7.41199381067025E+00
2.48003992015968E-01,7.45467062403439E+00
2.5149700598803E-01,7.47829489049149E+00
2.54990019960080E-01,7.50722313121008E+00
2.58483033932135E-01,7.56708833200221E+00
2.61976047904193E-01,7.59001197190415E+00
2.65469061876248E-01,7.5987456518729E+00
2.68962075848303E-01,7.64393606511034E+00
2.72455089820360E-01,7.68027853146287E+00
2.75948103792415E-01,7.6813365460211E+00
2.79441117764470E-01,7.73571746818016E+00
2.82934131736528E-01,7.74582802051191E+00
2.86427145708583E-01,7.75490180677542E+00
2.89920159680638E-01,7.84339893978703E+00
2.93413173652695E-01,7.83184765623051E+00
2.969061876248E-01,7.85887070983596E+00
3.00399201596808E-01,7.8758706942503E+00
3.03892215568863E-01,7.93547783130816E+00
3.07385229540918E-01,7.94783779639343E+00
3.1087824351298E-01,7.96081897079815E+00
3.14371257485030E-01,8.02290289299322E+00
3.17864271457085E-01,8.02638461747539E+00
3.21357285429143E-01,8.06136917382102E+00
3.24850299401198E-01,8.09922858486444E+00
3.28343313373253E-01,8.13690707948817E+00
3.31836327345310E-01,8.20363683286311E+00
3.35329341317365E-01,8.21380134489057E+00
3.38822355289420E-01,8.27577904516647E+00
3.42315369261478E-01,8.2738627239157E+00
3.45808383233533E-01,8.24741281927934E+00
3.49301397205590E-01,8.29059413095161E+00
3.52794411177645E-01,8.34596005370312E+00
3.5628742514970E-01,8.36535124301777E+00
3.59780439121758E-01,8.43634411517139E+00
3.63273453093813E-01,8.42292109483925E+00
3.66766467065868E-01,8.43035607332677E+00
3.7025948103793E-01,8.49032792317057E+00
3.73752495009980E-01,8.50148341734235E+00
3.77245508982035E-01,8.57202281375306E+00
3.80738522954093E-01,8.60435415757209E+00
3.84231536926148E-01,8.58326374491443E+00
3.87724550898203E-01,8.59815670524372E+00
3.91217564870260E-01,8.66570062067032E+00
3.94710578842315E-01,8.67996619782914E+00
3.98203592814370E-01,8.75451635438096E+00
4.01696606786428E-01,8.74322839460711E+00
4.05189620758483E-01,8.77431898167714E+00
4.08682634730540E-01,8.85199606858655E+00
4.12175648702595E-01,8.85199606858655E+00
4.1566866267465E-01,8.84972334033555E+00
4.19161676646708E-01,8.93251291215631E+00
4.22654690618763E-01,8.90454756391298E+00
4.26147704590818E-01,8.98829416490447E+00
4.2964071856288E-01,9.00804464232189E+00
4.33133732534930E-01,9.03773643212929E+00
4.36626746506985E-01,9.119035636627E+00
4.40119760479043E-01,9.1279909203561E+00
4.43612774451098E-01,9.19302931653533E+00
4.47105788423153E-01,9.22886376954454E+00
4.50598802395210E-01,9.20429250881404E+00
4.54091816367265E-01,9.2305235209629E+00
4.57584830339320E-01,9.25746117669472E+00
4.61077844311378E-01,9.30463149311663E+00
4.64570858283433E-01,9.37695215469626E+00
4.68063872255490E-01,9.35413747693008E+00
4.71556886227545E-01,9.41817487052021E+00
4.7504990019960E-01,9.40029951869325E+00
4.78542914171658E-01,9.40820469820036E+00
4.82035928143713E-01,9.57634162000236E+00
4.85528942115768E-01,9.50828815675734E+00
4.8902195608783E-01,9.61951379186756E+00
4.92514970059880E-01,9.6749435968069E+00
4.96007984031935E-01,9.7558502354197E+00
4.99500998003993E-01,9.71188711199858E+00
5.02994011976048E-01,9.73088361268924E+00
5.06487025948103E-01,9.73637813200688E+00
5.09980039920160E-01,9.6932447611893E+00
5.13473053892215E-01,9.88138798036347E+00
5.16966067864273E-01,9.87820832744609E+00
5.20459081836328E-01,9.94720119893304E+00
5.23952095808383E-01,9.9643542781593E+00
5.27445109780440E-01,1.00548318631254E+01
5.30938123752495E-01,1.0066260558949E+01
5.3443113772455E-01,1.01254494303394E+01
5.37924151696608E-01,1.00176528598837E+01
5.41417165668663E-01,1.00548318631254E+01
5.44910179640718E-01,1.02884467143069E+01
5.4840319361278E-01,1.02371534199194E+01
5.51896207584830E-01,1.02836734355543E+01
5.55389221556885E-01,1.02789228327957E+01
5.58882235528943E-01,1.03475772375337E+01
5.62375249500998E-01,1.0537030765465E+01
5.65868263473053E-01,1.05008822513487E+01
5.69361277445110E-01,1.04774893717739E+01
5.72854291417165E-01,1.05008822513487E+01
5.76347305389223E-01,1.05493766012873E+01
5.79840319361278E-01,1.05556071510379E+01
5.83333333333333E-01,1.07632465158161E+01
5.86826347305390E-01,1.06471743445634E+01
5.90319361277445E-01,1.074043183805E+01
5.938123752495E-01,1.08771907751654E+01
5.97305389221558E-01,1.08516574731602E+01
6.00798403193613E-01,1.074043183805E+01
6.04291417165668E-01,1.08858488379085E+01
6.0778443113773E-01,1.10874861840017E+01
6.11277445109780E-01,1.10981814731185E+01
6.14770459081835E-01,1.10458134876012E+01
6.18263473053893E-01,1.10769040746712E+01
6.21756487025948E-01,1.10981814731185E+01
6.25249500998005E-01,1.11534441517935E+01
6.28742514970060E-01,1.13132928527354E+01
6.32235528942115E-01,1.13681010892304E+01
6.35728542914173E-01,1.11309712959415E+01
6.39221556886228E-01,1.11764336700182E+01
6.42714570858283E-01,1.13541148472557E+01
6.46207584830340E-01,1.15703379557253E+01
6.49700598802395E-01,1.16417969197075E+01
6.5319361277445E-01,1.16795372476903E+01
6.56686626746508E-01,1.15199071020984E+01
6.60179640718563E-01,1.14718978829121E+01
6.63672654690618E-01,1.18465913323535E+01
6.6716566866268E-01,1.18695808505782E+01
6.70658682634730E-01,1.17806333645617E+01
6.74151696606788E-01,1.18465913323535E+01
6.77644710578843E-01,1.18931113479884E+01
6.81137724550898E-01,1.21342734048052E+01
6.84630738522955E-01,1.19172088995674E+01
6.88123752495010E-01,1.21044204416556E+01
6.91616766467065E-01,1.22634851362853E+01
6.95109780439123E-01,1.20472620278156E+01
6.98602794411178E-01,1.18931113479884E+01
7.02095808383233E-01,1.20198630536275E+01
7.05588822355290E-01,1.19172088995674E+01
7.09081836327345E-01,1.21342734048052E+01
7.1257485029940E-01,1.2165045063472E+01
7.16067864271458E-01,1.19931948065453E+01
7.19560878243513E-01,1.21044204416556E+01
7.23053892215568E-01,1.26863419871053E+01
7.2654690618763E-01,1.22634851362853E+01
7.30039920159680E-01,1.25397385129134E+01
7.33532934131738E-01,1.23349441002674E+01
7.37025948103793E-01,1.24527271359238E+01
7.40518962075848E-01,1.25862585285483E+01
7.44011976047905E-01,1.22634851362853E+01
7.47504990019960E-01,1.30658316088102E+01
7.50998003992015E-01,1.25862585285483E+01
7.54491017964073E-01,1.26863419871053E+01
7.57984031936128E-01,1.24527271359238E+01
7.61477045908183E-01,1.22985764560965E+01
7.64970059880240E-01,1.25862585285483E+01
7.68463073852295E-01,1.25397385129134E+01
7.7195608782435E-01,1.24952867503426E+01
7.75449101796408E-01,1.32328856934734E+01
7.78942115768463E-01,1.31458743164837E+01
7.82435129740520E-01,1.30658316088102E+01
7.8592814371258E-01,1.26350486927177E+01
7.89421157684630E-01,1.31458743164837E+01
7.92914171656688E-01,1.29227307651695E+01
7.96407185628743E-01,1.33281958732777E+01
7.99900199600798E-01,1.34335563889355E+01
8.03393213572855E-01,1.31458743164837E+01
8.06886227544910E-01,1.29917236366565E+01
8.10379241516965E-01,1.23726844282502E+01
8.13872255489023E-01,1.33281958732777E+01
8.17365269461078E-01,1.34335563889355E+01
8.20858283433133E-01,1.31458743164837E+01
8.24351297405190E-01,1.36848708172164E+01
8.27844311377245E-01,1.36848708172164E+01
8.3133732534930E-01,1.29917236366565E+01
8.34830339321358E-01,1.29227307651695E+01
8.38323353293413E-01,1.29917236366565E+01
8.41816367265470E-01,1.34335563889355E+01
8.4530938123753E-01,1.31458743164837E+01
8.48802395209580E-01,1.42444866051518E+01
8.52295409181638E-01,1.30658316088102E+01
8.55788423153693E-01,1.32328856934734E+01
8.59281437125748E-01,1.32328856934734E+01
8.62774451097805E-01,1.33281958732777E+01
8.66267465069860E-01,1.35513394245919E+01
8.69760479041915E-01,1.34335563889355E+01

==> data/hist_y_5.csv <==
-5.21856287425149E-01,1.1593675161885E+01
-5.19760479041916E-01,1.15830382196124E+01
-5.17664670658683E-01,1.15632017215171E+01
-5.15568862275449E-01,1.15417762002454E+01
-5.13473053892216E-01,1.15181306905593E+01
-5.11377245508983E-01,1.15004365159071E+01
-5.09281437125748E-01,1.14892364194575E+01
-5.0718562874252E-01,1.14652259764597E+01
-5.05089820359282E-01,1.14400926072667E+01
-5.02994011976048E-01,1.14259439624345E+01
-5.00898203592815E-01,1.14123171677841E+01
-4.98802395209582E-01,1.13938260038659E+01
-4.96706586826347E-01,1.13723265766018E+01
-4.94610778443114E-01,1.13543746132369E+01
-4.92514970059881E-01,1.13370254977504E+01
-4.90419161676647E-01,1.1312186975095E+01
-4.88323353293414E-01,1.12959853585542E+01
-4.86227544910179E-01,1.12737862236456E+01
-4.84131736526946E-01,1.12551148912916E+01
-4.82035928143713E-01,1.12386602120978E+01
-4.79940119760479E-01,1.12185127269881E+01
-4.77844311377246E-01,1.12027988064359E+01
-4.75748502994013E-01,1.11813040730579E+01
-4.73652694610778E-01,1.11583565324711E+01
-4.7155688622755E-01,1.11390264137127E+01
-4.69461077844312E-01,1.11232944296632E+01
-4.67365269461078E-01,1.11025026353719E+01
-4.65269461077845E-01,1.10812472395686E+01
-4.6317365269461E-01,1.1057665718938E+01
-4.61077844311377E-01,1.10377246375985E+01
-4.58982035928144E-01,1.10141417464991E+01
-4.56886227544910E-01,1.09947707827126E+01
-4.54790419161677E-01,1.09780416046771E+01
-4.52694610778444E-01,1.09611440040837E+01
-4.50598802395209E-01,1.0935868917837E+01
-4.48502994011976E-01,1.09178468138622E+01
-4.46407185628743E-01,1.08958232039803E+01
-4.44311377245509E-01,1.08722981973522E+01
-4.42215568862276E-01,1.08587928360243E+01
-4.40119760479043E-01,1.08354108195973E+01
-4.38023952095808E-01,1.08134758830146E+01
-4.3592814371258E-01,1.07940185751826E+01
-4.33832335329342E-01,1.07738745558842E+01
-4.31736526946108E-01,1.07516805872239E+01
-4.29640718562875E-01,1.07340331538428E+01
-4.2754491017964E-01,1.07096150845369E+01
-4.25449101796407E-01,1.06899481986337E+01
-4.23353293413174E-01,1.06676416498215E+01
-4.21257485029940E-01,1.06461602360941E+01
-4.19161676646707E-01,1.0625364758199E+01
-4.17065868263474E-01,1.06083453814627E+01
-4.14970059880239E-01,1.05828707518548E+01
-4.12874251497006E-01,1.05559528172442E+01
-4.10778443113773E-01,1.05384326519188E+01
-4.08682634730539E-01,1.05194300778467E+01
-4.06586826347306E-01,1.04982053881022E+01
-4.04491017964073E-01,1.04757730749227E+01
-4.02395209580838E-01,1.04544037172964E+01
-4.0029940119761E-01,1.04313306197712E+01
-3.98203592814372E-01,1.04141599874649E+01
-3.96107784431138E-01,1.03860161748498E+01
-3.94011976047905E-01,1.03685599368659E+01
-3.9191616766467E-01,1.03450156339575E+01
-3.89820359281437E-01,1.03228779058587E+01
-3.87724550898204E-01,1.02995248889919E+01
-3.85628742514970E-01,1.02795079717806E+01
-3.83532934131737E-01,1.02565394298907E+01
-3.81437125748504E-01,1.02353811675604E+01
-3.79341317365269E-01,1.02103408939624E+01
-3.77245508982036E-01,1.01890260551794E+01
-3.75149700598803E-01,1.01639020987361E+01
-3.73053892215569E-01,1.01410419460634E+01
-3.70958083832336E-01,1.01216037105146E+01
-3.68862275449103E-01,1.00980179246581E+01
-3.66766467065868E-01,1.00724644308022E+01
-3.6467065868264E-01,1.00514613739303E+01
-3.62574850299401E-01,1.00277338743599E+01
-3.60479041916168E-01,1.00045369781445E+01
-3.58383233532935E-01,9.98053972231347E+00
-3.562874251497E-01,9.96155663469492E+00
-3.54191616766467E-01,9.93394854910991E+00
-3.52095808383234E-01,9.91246553591678E+00
-3.50000000000000E-01,9.88770895082121E+00
-3.47904191616767E-01,9.86311830110879E+00
-3.45808383233534E-01,9.83997010798915E+00
-3.43712574850299E-01,9.81414833894824E+00
-3.41616766467066E-01,9.78977775569376E+00
-3.39520958083833E-01,9.76586647748653E+00
-3.37425149700599E-01,9.74215155974175E+00
-3.35329341317366E-01,9.71793274700465E+00
-3.33233532934131E-01,9.69507935720224E+00
-3.31137724550898E-01,9.67029908471157E+00
-3.2904191616767E-01,9.64660265047534E+00
-3.26946107784431E-01,9.61990889249468E+00
-3.24850299401198E-01,9.59240495992054E+00
-3.22754491017965E-01,9.5695469377785E+00
-3.2065868263473E-01,9.5448880489471E+00
-3.18562874251497E-01,9.51984169290347E+00
-3.16467065868264E-01,9.49411387090639E+00
-3.14371257485030E-01,9.4695995270363E+00
-3.12275449101797E-01,9.44235041515174E+00
-3.10179640718564E-01,9.41775335442048E+00
-3.08083832335329E-01,9.39154645122813E+00
-3.05988023952096E-01,9.3665673883924E+00
-3.03892215568863E-01,9.33789930444302E+00
-3.01796407185629E-01,9.31296844307822E+00
-2.99700598802396E-01,9.28634657140737E+00
-2.97604790419161E-01,9.26015010137669E+00
-2.95508982035928E-01,9.23391689502792E+00
-2.9341317365270E-01,9.2076574881893E+00
-2.91317365269461E-01,9.18046319739627E+00
-2.89221556886228E-01,9.15250830388578E+00
-2.87125748502995E-01,9.12335726475608E+00
-2.8502994011976E-01,9.09893928637862E+00
-2.82934131736527E-01,9.07134733503485E+00
-2.80838323353294E-01,9.04248663654572E+00
-2.78742514970060E-01,9.0145032052467E+00
-2.76646706586827E-01,8.98866345362718E+00
-2.74550898203594E-01,8.95999061964859E+00
-2.72455089820359E-01,8.93285621581203E+00
-2.70359281437126E-01,8.90596729664795E+00
-2.68263473053892E-01,8.87519395556993E+00
-2.66167664670659E-01,8.84879654519113E+00
-2.64071856287426E-01,8.82015639091514E+00
-2.61976047904191E-01,8.79108538418835E+00
-2.59880239520958E-01,8.76027262075772E+00
-2.5778443113773E-01,8.73181077820676E+00
-2.55688622754491E-01,8.70085516715411E+00
-2.53592814371258E-01,8.67325343108934E+00
-2.51497005988025E-01,8.64320017399703E+00
-2.4940119760479E-01,8.61386714732205E+00
-2.47305389221557E-01,8.58496490908674E+00
-2.45209580838324E-01,8.55236277750364E+00
-2.43113772455090E-01,8.52425921689336E+00
-2.41017964071857E-01,8.49369691435177E+00
-2.38922155688622E-01,8.46251053157333E+00
-2.36826347305389E-01,8.4303793925958E+00
-2.34730538922156E-01,8.40000537974171E+00
-2.32634730538922E-01,8.3669952743412E+00
-2.30538922155689E-01,8.33739808566101E+00
-2.28443113772456E-01,8.30568909141414E+00
-2.26347305389221E-01,8.27263172222058E+00
-2.24251497005988E-01,8.24277991814994E+00
-2.2215568862276E-01,8.20835656702658E+00
-2.20059880239521E-01,8.17689234489378E+00
-2.17964071856288E-01,8.14419817583101E+00
-2.15868263473055E-01,8.11104616834285E+00
-2.1377245508982E-01,8.07778783486922E+00
-2.11676646706587E-01,8.04617210727978E+00
-2.09580838323354E-01,8.01147179445982E+00
-2.07485029940120E-01,7.97748445462082E+00
-2.05389221556887E-01,7.94404086400175E+00
-2.03293413173652E-01,7.90842695950357E+00
-2.01197604790419E-01,7.87467736956093E+00
-1.99101796407186E-01,7.84001088255539E+00
-1.97005988023952E-01,7.8037128477353E+00
-1.94910179640719E-01,7.76945948258775E+00
-1.92814371257486E-01,7.73320327588834E+00
-1.90718562874251E-01,7.69742766641206E+00
-1.88622754491018E-01,7.66279754164911E+00
-1.8652694610779E-01,7.62565307420435E+00
-1.84431137724551E-01,7.58954270043289E+00
-1.82335329341318E-01,7.55314839702466E+00
-1.80239520958085E-01,7.51482464277789E+00
-1.781437125749E-01,7.4774761877386E+00
-1.76047904191617E-01,7.44079189800246E+00
-1.73952095808383E-01,7.40099080028724E+00
-1.71856287425150E-01,7.36408319390306E+00
-1.69760479041917E-01,7.3253521226671E+00
-1.67664670658682E-01,7.28552905294511E+00
-1.65568862275449E-01,7.24676057402084E+00
-1.63473053892216E-01,7.20657880126321E+00
-1.61377245508982E-01,7.16615715253118E+00
-1.59281437125749E-01,7.12709433840407E+00
-1.57185628742516E-01,7.08544161881934E+00
-1.55089820359281E-01,7.04453903580432E+00
-1.52994011976048E-01,7.00348024302895E+00
-1.5089820359282E-01,6.95978023342168E+00
-1.48802395209581E-01,6.91815490811405E+00
-1.46706586826348E-01,6.87617012799035E+00
-1.44610778443114E-01,6.83175055841988E+00
-1.42514970059880E-01,6.78922815166439E+00
-1.40419161676647E-01,6.74537093953795E+00
-1.38323353293413E-01,6.69976230220296E+00
-1.36227544910180E-01,6.65657877010236E+00
-1.34131736526946E-01,6.61075956605771E+00
-1.32035928143713E-01,6.56403957079255E+00
-1.2994011976048E-01,6.51918304238841E+00
-1.27844311377245E-01,6.4713899932999E+00
-1.25748502994012E-01,6.42368108480633E+00
-1.2365269461078E-01,6.37731660280371E+00
-1.21556886227545E-01,6.32777838150681E+00
-1.19461077844312E-01,6.27854703101106E+00
-1.17365269461078E-01,6.23041196763168E+00
-1.15269461077844E-01,6.17837427710175E+00
-1.13173652694611E-01,6.12837124664087E+00
-1.11077844311378E-01,6.0773685344839E+00
-1.08982035928144E-01,6.02345616106309E+00
-1.06886227544910E-01,5.9722703778611E+00
-1.04790419161677E-01,5.91791998673386E+00
-1.02694610778443E-01,5.86233892144057E+00
-1.00598802395210E-01,5.80912247890691E+00
-9.85029940119758E-02,5.75162072075365E+00
-9.64071856287428E-02,5.69474172228429E+00
-9.4311377245509E-02,5.63911478253497E+00
-9.22155688622753E-02,5.57810922764194E+00
-9.01197604790423E-02,5.51928558653746E+00
-8.80239520958085E-02,5.46054936305781E+00
-8.59281437125748E-02,5.39574365855183E+00
-8.38323353293410E-02,5.33475999439103E+00
-8.17365269461080E-02,5.27232307612843E+00
-7.96407185628743E-02,5.20467568370082E+00
-7.75449101796405E-02,5.14065602161559E+00
-7.54491017964075E-02,5.07320558482136E+00
-7.33532934131738E-02,5.00222095561651E+00
-7.12574850299402E-02,4.93557645636551E+00
-6.91616766467066E-02,4.86161910193724E+00
-6.70658682634731E-02,4.78725405448266E+00
-6.4970059880240E-02,4.71634730878505E+00
-6.28742514970061E-02,4.63582012090003E+00
-6.07784431137725E-02,4.55778283624573E+00
-5.8682634730539E-02,4.48140717964154E+00
-5.65868263473054E-02,4.39375703492259E+00
-5.44910179640720E-02,4.31133724635027E+00
-5.23952095808384E-02,4.22705735531166E+00
-5.02994011976049E-02,4.13221022705144E+00
-4.82035928143713E-02,4.04488641777269E+00
-4.61077844311377E-02,3.9496280821732E+00
-4.40119760479043E-02,3.84688487278015E+00
-4.19161676646707E-02,3.75325138288865E+00
-3.98203592814372E-02,3.64339406436048E+00
-3.77245508982036E-02,3.5319863507032E+00
-3.56287425149702E-02,3.42858770713822E+00
-3.35329341317366E-02,3.30118763232231E+00
-3.14371257485031E-02,3.17936374785659E+00
-2.9341317365270E-02,3.06121869075143E+00
-2.72455089820359E-02,2.91154932849367E+00
-2.51497005988025E-02,2.77601147101097E+00
-2.30538922155689E-02,2.63399258633081E+00
-2.09580838323354E-02,2.45866044272201E+00
-1.88622754491018E-02,2.30724489331286E+00
-1.67664670658684E-02,2.12600597381112E+00
-1.4670658682635E-02,1.91781820836062E+00
-1.25748502994012E-02,1.74390353018306E+00
-1.04790419161677E-02,1.48920353115628E+00
-8.38323353293418E-03,1.23368567883636E+00
-6.28742514970064E-03,1.00681965226007E+00
-4.19161676646710E-03,5.64788851234518E-01
-2.09580838323354E-03,2.04450186422015E-01
-4.16333634234434E-17,0E+00
2.09580838323351E-03,2.04746927495297E-01
4.1916167664671E-03,5.65579121071604E-01
6.28742514970056E-03,1.00854400406071E+00
8.3832335329341E-03,1.2356792665693E+00
1.04790419161676E-02,1.49142734765365E+00
1.2574850299401E-02,1.74633167065676E+00
1.46706586826347E-02,1.91996058797557E+00
1.67664670658682E-02,2.12769801809568E+00
1.88622754491018E-02,2.30824310322031E+00
2.09580838323353E-02,2.45887961380933E+00
2.30538922155689E-02,2.63304116777404E+00
2.51497005988023E-02,2.77419254828044E+00
2.72455089820359E-02,2.90903256303469E+00
2.9341317365270E-02,3.0575947140539E+00
3.14371257485030E-02,3.1751975328613E+00
3.35329341317366E-02,3.2964771417066E+00
3.562874251497E-02,3.4234177801286E+00
3.77245508982036E-02,3.5263726574141E+00
3.98203592814371E-02,3.63761397954287E+00
4.19161676646707E-02,3.74732281716245E+00
4.40119760479041E-02,3.84108173415586E+00
4.61077844311377E-02,3.94387421521443E+00
4.82035928143713E-02,4.03901992243291E+00
5.02994011976048E-02,4.12658480339399E+00
5.23952095808384E-02,4.22171591862829E+00
5.44910179640718E-02,4.30623642124428E+00
5.65868263473054E-02,4.38937088166125E+00
5.86826347305389E-02,4.47728251964981E+00
6.07784431137725E-02,4.55410151931452E+00
6.28742514970059E-02,4.63293712367742E+00
6.4970059880240E-02,4.7138264202416E+00
6.70658682634731E-02,4.78521573266234E+00
6.91616766467066E-02,4.86032535734972E+00
7.12574850299402E-02,4.93467802571598E+00
7.33532934131736E-02,5.00198634445837E+00
7.54491017964075E-02,5.07349441052032E+00
7.75449101796405E-02,5.14179646399983E+00
7.96407185628743E-02,5.20618501715473E+00
8.17365269461080E-02,5.27443306012113E+00
8.38323353293410E-02,5.33744244433479E+00
8.59281437125748E-02,5.39957312459115E+00
8.80239520958085E-02,5.46453769720362E+00
9.01197604790423E-02,5.52307699041776E+00
9.22155688622753E-02,5.58334980788923E+00
9.4311377245509E-02,5.64483349165594E+00
9.64071856287428E-02,5.70095425287332E+00
9.85029940119758E-02,5.75883534889479E+00
1.0059880239521E-01,5.81704834483226E+00
1.02694610778443E-01,5.87091001745569E+00
1.04790419161677E-01,5.92709082347476E+00
1.06886227544910E-01,5.98175873575915E+00
1.08982035928144E-01,6.03363706879352E+00
1.11077844311378E-01,6.0881199346864E+00
1.13173652694611E-01,6.14020365153429E+00
1.15269461077844E-01,6.19068871983782E+00
1.17365269461078E-01,6.24313430054197E+00
1.19461077844311E-01,6.29219752085337E+00
1.21556886227545E-01,6.34161333835714E+00
1.2365269461078E-01,6.39274978363841E+00
1.25748502994012E-01,6.43976239048848E+00
1.27844311377245E-01,6.48808571973542E+00
1.2994011976048E-01,6.53631853175931E+00
1.32035928143713E-01,6.58143201148776E+00
1.34131736526946E-01,6.6292858042489E+00
1.36227544910180E-01,6.67573596451197E+00
1.38323353293413E-01,6.71915900847454E+00
1.40419161676647E-01,6.76589141156944E+00
1.42514970059880E-01,6.8102355249819E+00
1.44610778443114E-01,6.85361986380673E+00
1.46706586826348E-01,6.89852616684258E+00
1.48802395209581E-01,6.94092602639278E+00
1.5089820359282E-01,6.9831043147132E+00
1.52994011976048E-01,7.02674208542353E+00
1.55089820359281E-01,7.06840238326287E+00
1.57185628742516E-01,7.11022384888848E+00
1.59281437125749E-01,7.15206473849908E+00
1.61377245508982E-01,7.19161677976637E+00
1.63473053892216E-01,7.23307856566001E+00
1.65568862275449E-01,7.27324609826594E+00
1.67664670658682E-01,7.3131731083154E+00
1.69760479041917E-01,7.35305607652471E+00
1.71856287425150E-01,7.39167499417072E+00
1.73952095808383E-01,7.43007254485332E+00
1.76047904191617E-01,7.46914236639928E+00
1.781437125749E-01,7.50783114111571E+00
1.80239520958085E-01,7.54471861191908E+00
1.82335329341318E-01,7.58374924432294E+00
1.84431137724551E-01,7.61967523306501E+00
1.8652694610779E-01,7.65708401501184E+00
1.88622754491018E-01,7.69438697317254E+00
1.90718562874251E-01,7.73039067520365E+00
1.92814371257486E-01,7.76634034021167E+00
1.94910179640719E-01,7.80225506531144E+00
1.97005988023952E-01,7.83780685458323E+00
1.99101796407186E-01,7.87377570717641E+00
2.01197604790419E-01,7.90876246960768E+00
2.03293413173652E-01,7.94369750111413E+00
2.05389221556887E-01,7.97897331448863E+00
2.07485029940120E-01,8.01288741127119E+00
2.09580838323354E-01,8.04553675374127E+00
2.11676646706587E-01,8.0800852387303E+00
2.1377245508982E-01,8.11300616074044E+00
2.15868263473055E-01,8.14736981050975E+00
2.17964071856288E-01,8.18048859130761E+00
2.20059880239521E-01,8.21270746925363E+00
2.2215568862276E-01,8.24520188842171E+00
2.24251497005988E-01,8.27705216425328E+00
2.26347305389221E-01,8.31058799082147E+00
2.28443113772456E-01,8.34258052699773E+00
2.30538922155689E-01,8.37506201752102E+00
2.32634730538922E-01,8.40608302789687E+00
2.34730538922156E-01,8.4390551867578E+00
2.36826347305389E-01,8.46919291532811E+00
2.38922155688622E-01,8.50101533866855E+00
2.41017964071857E-01,8.53224756873314E+00
2.43113772455090E-01,8.56392075891785E+00
2.45209580838324E-01,8.5923012211793E+00
2.47305389221557E-01,8.62292427056208E+00
2.4940119760479E-01,8.65377706060431E+00
2.51497005988025E-01,8.68396913810863E+00
2.53592814371258E-01,8.7143169027963E+00
2.55688622754491E-01,8.7410424546534E+00
2.5778443113773E-01,8.77078668584281E+00
2.59880239520958E-01,8.80093239845795E+00
2.61976047904191E-01,8.82924548234256E+00
2.64071856287426E-01,8.85921498832323E+00
2.66167664670659E-01,8.88807984032627E+00
2.68263473053892E-01,8.91691922512227E+00
2.70359281437126E-01,8.9443128871846E+00
2.72455089820359E-01,8.97291568832478E+00
2.74550898203592E-01,9.00020478030292E+00
2.76646706586827E-01,9.02859443165818E+00
2.78742514970060E-01,9.05585582759566E+00
2.80838323353294E-01,9.08615685035143E+00
2.82934131736527E-01,9.1128998555234E+00
2.8502994011976E-01,9.1399958783459E+00
2.87125748502995E-01,9.1663696418303E+00
2.89221556886228E-01,9.19287884713949E+00
2.91317365269461E-01,9.22206518951566E+00
2.9341317365270E-01,9.24676273922435E+00
2.95508982035928E-01,9.27371632206852E+00
2.97604790419161E-01,9.30062881910101E+00
2.99700598802396E-01,9.32909750172348E+00
3.01796407185629E-01,9.35227183000617E+00
3.03892215568862E-01,9.37845431362486E+00
3.05988023952096E-01,9.40674161619547E+00
3.08083832335329E-01,9.43430733782278E+00
3.10179640718564E-01,9.45613785028863E+00
3.12275449101797E-01,9.48344039664297E+00
3.14371257485030E-01,9.50935768284962E+00
3.16467065868264E-01,9.53617430945522E+00
3.18562874251497E-01,9.56109133087304E+00
3.2065868263473E-01,9.58427994835279E+00
3.22754491017965E-01,9.60940480085538E+00
3.24850299401198E-01,9.63445197659065E+00
3.26946107784431E-01,9.65853687002611E+00
3.2904191616767E-01,9.68377250435521E+00
3.31137724550898E-01,9.70908771808931E+00
3.33233532934131E-01,9.73393988958829E+00
3.35329341317366E-01,9.75569634010073E+00
3.37425149700599E-01,9.78358346119203E+00
3.39520958083832E-01,9.80491543991223E+00
3.41616766467066E-01,9.8316023785335E+00
3.43712574850299E-01,9.85454378280434E+00
3.45808383233534E-01,9.87882796328895E+00
3.47904191616767E-01,9.90128575890355E+00
3.50000000000000E-01,9.9259821268283E+00
3.52095808383234E-01,9.94910280626252E+00
3.54191616766467E-01,9.9718218752561E+00
3.562874251497E-01,9.99675105448955E+00
3.58383233532935E-01,1.00189286346071E+01
3.60479041916168E-01,1.00436492448702E+01
3.62574850299401E-01,1.00662591923499E+01
3.6467065868264E-01,1.00895418890271E+01
3.66766467065868E-01,1.01136085339629E+01
3.68862275449101E-01,1.0136276088159E+01
3.70958083832336E-01,1.01573258307843E+01
3.73053892215569E-01,1.0177777504164E+01
3.75149700598803E-01,1.02028342249293E+01
3.77245508982036E-01,1.0225131761953E+01
3.79341317365269E-01,1.02505028793613E+01
3.81437125748504E-01,1.02716884579169E+01
3.83532934131737E-01,1.02944111552475E+01
3.85628742514970E-01,1.0316521246545E+01
3.87724550898204E-01,1.03382656524152E+01
3.89820359281437E-01,1.0358993325985E+01
3.9191616766467E-01,1.03831557853029E+01
3.94011976047905E-01,1.04041146106533E+01
3.96107784431138E-01,1.04256165467845E+01
3.98203592814371E-01,1.04469849130551E+01
4.0029940119761E-01,1.04715687864298E+01
4.02395209580838E-01,1.04918702977368E+01
4.04491017964073E-01,1.05138583125969E+01
4.06586826347306E-01,1.05339439501572E+01
4.08682634730539E-01,1.05573218671794E+01
4.10778443113773E-01,1.05796610074816E+01
4.12874251497006E-01,1.05980901463921E+01
4.14970059880239E-01,1.06182560042787E+01
4.17065868263474E-01,1.06409170243728E+01
4.19161676646707E-01,1.0658203223667E+01
4.21257485029940E-01,1.06821076335201E+01
4.23353293413174E-01,1.07027477359207E+01
4.25449101796407E-01,1.07210554947306E+01
4.2754491017964E-01,1.07458718194462E+01
4.29640718562875E-01,1.07636775149697E+01
4.31736526946108E-01,1.07868196523991E+01
4.33832335329341E-01,1.0808755557364E+01
4.3592814371258E-01,1.08254939385944E+01
4.38023952095808E-01,1.0847868068595E+01
4.40119760479043E-01,1.08690931992366E+01
4.42215568862276E-01,1.08901163827025E+01
4.44311377245509E-01,1.09114183680836E+01
4.46407185628743E-01,1.09289724401181E+01
4.48502994011976E-01,1.09495919307048E+01
4.50598802395209E-01,1.09714702984549E+01
4.52694610778444E-01,1.09887779634155E+01
4.54790419161677E-01,1.10123680561218E+01
4.56886227544910E-01,1.10329850220645E+01
4.58982035928144E-01,1.10496976814699E+01
4.61077844311377E-01,1.10712310656128E+01
4.6317365269461E-01,1.1089317000236E+01
4.65269461077845E-01,1.11127506357928E+01
4.67365269461078E-01,1.11289421133766E+01
4.69461077844312E-01,1.11517048335535E+01
4.7155688622755E-01,1.11708549575815E+01
4.73652694610778E-01,1.11874544097283E+01
4.75748502994013E-01,1.1208482669761E+01
4.77844311377246E-01,1.12286707539106E+01
4.79940119760479E-01,1.12504387536341E+01
4.82035928143713E-01,1.12702162038611E+01
4.84131736526946E-01,1.12885377502068E+01
4.86227544910179E-01,1.13048100795906E+01
4.88323353293414E-01,1.13224506359956E+01
4.90419161676647E-01,1.13418674451627E+01
4.92514970059880E-01,1.13628582351692E+01
4.94610778443114E-01,1.13762277122677E+01
4.96706586826347E-01,1.13982490325921E+01
4.9880239520958E-01,1.14189878298039E+01
5.00898203592815E-01,1.14378653443338E+01
5.02994011976048E-01,1.14570150400952E+01
5.05089820359282E-01,1.1474195097517E+01
5.0718562874252E-01,1.14935194114169E+01
5.09281437125748E-01,1.15129181405843E+01
5.11377245508983E-01,1.15360540195515E+01
5.13473053892216E-01,1.15520628848764E+01
5.15568862275449E-01,1.15638461997423E+01
5.17664670658683E-01,1.15895466418126E+01
5.19760479041916E-01,1.16038607441976E+01
5.21856287425149E-01,1.16285787594745E+01

==> data/jalal_mean_psnr_brain.csv <==
0.000000000000000000e+00,3.261215702056884425e+01,3.144717521667480398e+01,3.215450469970703296e+01,3.083587415695190259e+01,3.124731973648071204e+01,3.165940616607666058e+01
1.000000000000000000e+00,3.240619245529174464e+01,3.124594417572021499e+01,3.186264453887939396e+01,3.069148532867431811e+01,3.100831806182861428e+01,3.144291691207885719e+01
2.000000000000000000e+00,3.247100486755370952e+01,3.144454433441162067e+01,3.218959062576293917e+01,3.091122049331665167e+01,3.128980083465576101e+01,3.166123223114013285e+01
3.000000000000000000e+00,3.266273967742920092e+01,3.157776720046997099e+01,3.224578693389892692e+01,3.088605833053588867e+01,3.128087715148925696e+01,3.173064585876464960e+01
4.000000000000000000e+00,3.266315799713134993e+01,3.159039085388183565e+01,3.219687637329101904e+01,3.085736856460571431e+01,3.125176177978515568e+01,3.171191111373901705e+01


==> data/jalal_mean_psnr_brain_celeba.csv <==
0.000000000000000000e+00,1.210590362548842336e-01,4.521231269836434308e-01,-7.198278617858910877e-01,2.289197540283218757e-01,1.019931221008292255e-01,3.685343551635753695e-02
1.000000000000000000e+00,4.086686897277900243e-01,4.745409393310531243e-01,-5.219102859496871361e-02,3.704064369201631735e-01,3.011917877197269888e-01,3.005233650207529417e-01
2.000000000000000000e+00,2.296525001525893117e-01,1.708401679992697098e-01,-5.776953506469730826e-01,7.035795211792006398e-02,-2.147163391113338093e-02,-2.566327285766547422e-02
3.000000000000000000e+00,7.710254669188998378e-02,1.457895469665508870e-01,-4.162953567504885655e-01,2.023776626586908378e-01,3.896789550781321054e-02,9.588459014891271073e-03
4.000000000000000000e+00,3.103406143188465194e-01,3.105516433715749258e-02,-3.033265113830587723e-01,1.473651313781729755e-01,3.862993240356615843e-02,4.481286621093687195e-02


==> data/jalal_mean_psnr_corpd.csv <==
0.000000000000000000e+00,3.220381475448608199e+01,3.126495496749878100e+01,3.169439601898193359e+01,3.056475315093994283e+01,3.077960506439208999e+01,3.130150479125976659e+01
1.000000000000000000e+00,3.216384342193603629e+01,3.110260732650756665e+01,3.146122377395629854e+01,3.045652263641357393e+01,3.065253431320190458e+01,3.116734629440307458e+01
2.000000000000000000e+00,3.217582483291626261e+01,3.125692712783813576e+01,3.174250295639038200e+01,3.058435434341430792e+01,3.081019746780395607e+01,3.131396134567260603e+01
3.000000000000000000e+00,3.217629041671752788e+01,3.125328441619873132e+01,3.168112712860107294e+01,3.050419336318969599e+01,3.071879848480224595e+01,3.126673876190185553e+01
4.000000000000000000e+00,3.218148681640624886e+01,3.125186794281005831e+01,3.174705757141113338e+01,3.047331180572509624e+01,3.068662399291992315e+01,3.126806962585449057e+01


==> data/jalal_mean_psnr_corpd_celeba.csv <==
0.000000000000000000e+00,-6.261568069457723595e-02,-2.396078300476105483e-01,-3.838105010986332388e-01,-2.100792121887238295e-01,-4.000203704834000007e-01,-2.592267189025889706e-01
1.000000000000000000e+00,-7.511371612548600751e-02,-1.380010604858128431e-02,7.558464050293167702e-02,-1.474829101562491473e-01,-2.309719657897950640e-01,-7.835681152343595968e-02
2.000000000000000000e+00,-1.742813682556203503e-01,-8.935855865478714577e-02,-4.050656318664564992e-01,-2.985483360290537291e-01,-6.113947677612330267e-01,-3.157297325134301724e-01
3.000000000000000000e+00,1.629905700681888447e-03,-1.220545959472651987e-01,-1.179400062561022366e-01,-1.296406555175764197e-01,-3.018338775634781257e-01,-1.339678459167480129e-01
4.000000000000000000e+00,8.469209671020649921e-02,-1.241664505004891339e-01,-2.445332336425778408e-01,-2.023240470886200626e-01,-3.475900459289569255e-01,-1.667843360900874983e-01


==> data/jalal_mean_psnr_corpdfs.csv <==
0.000000000000000000e+00,3.076082950592040888e+01,2.968791065216064595e+01,3.010469678878784094e+01,2.909122518539428626e+01,2.913629184722900334e+01,2.975619079589842997e+01
1.000000000000000000e+00,3.060736883163452049e+01,2.947483274459838754e+01,3.001560266494750806e+01,2.891547691345214943e+01,2.878972377777099467e+01,2.956060098648071133e+01
2.000000000000000000e+00,3.086052274703979492e+01,2.979825479507446317e+01,3.025115196228027514e+01,2.923794406890869269e+01,2.927472969055175867e+01,2.988452065277099834e+01
3.000000000000000000e+00,3.090356771469116381e+01,2.986889160156249901e+01,3.025501996994018583e+01,2.923308441162109261e+01,2.921528274536132841e+01,2.989516928863525180e+01
4.000000000000000000e+00,3.106581771850585838e+01,3.010393144607543903e+01,3.047877351760864428e+01,2.939168836593627887e+01,2.935448860168456875e+01,3.007893992996215360e+01


==> data/jalal_mean_psnr_corpdfs_celeba.csv <==
0.000000000000000000e+00,5.855217933654799367e-01,6.950462913513177909e-01,3.737857437133804694e-01,6.252999496459956674e-01,6.420727539062518474e-01,5.843453063964851868e-01
1.000000000000000000e+00,7.923302459716801138e-01,9.030684661865251428e-01,4.307516860961939642e-01,7.793621635436984718e-01,8.379087829589870751e-01,7.486842689514169313e-01
2.000000000000000000e+00,4.224216651916492538e-01,4.857365608215324926e-01,1.862367439270009584e-01,3.653085899353030186e-01,2.165715599060042962e-01,3.352550239562980261e-01
3.000000000000000000e+00,3.997032737731913699e-01,5.915171241760255327e-01,3.216688537597640618e-01,4.826469612121577768e-01,6.134219169616699219e-01,4.817916259765617215e-01
4.000000000000000000e+00,2.094440269470219107e-01,3.015813636779789420e-01,2.360454559325830814e-02,2.413192749023451711e-01,3.305874252319362938e-01,2.213073272705081140e-01


==> data/jalal_mean_psnr_ct.csv <==
0.000000000000000000e+00,3.225342418125697463e+01,3.206607990264892294e+01,3.215975204195294879e+01
1.000000000000000000e+00,3.178379936218261648e+01,3.160249244144984715e+01,3.169314590181623004e+01
2.000000000000000000e+00,3.180538158416748118e+01,3.163727103642055027e+01,3.172132631029401750e+01
3.000000000000000000e+00,3.161734548296247382e+01,3.144706096649169780e+01,3.153220322472708403e+01
4.000000000000000000e+00,3.387092353275843948e+01,3.351706057957240859e+01,3.369399205616542758e+01


==> data/jalal_mean_psnr_ct_celeba.csv <==
0.000000000000000000e+00,1.490066419328961445e+00,1.405991935729986153e+00,1.448029177529473799e+00
1.000000000000000000e+00,-2.120344979422412734e-01,-3.192145756312783078e-01,-2.656245367867597906e-01
2.000000000000000000e+00,-2.927646909441286027e-01,-3.488021578107556309e-01,-3.207834243774421168e-01
3.000000000000000000e+00,1.779380171639576957e+00,1.576078741891045354e+00,1.677729456765311156e+00
4.000000000000000000e+00,-6.469267708914614445e-01,-8.019233976091726390e-01,-7.244250842503170418e-01


==> data/jalal_mean_psnr_ct_head.csv <==
0.000000000000000000e+00,3.166218940189906661e+01,3.111806692395891361e+01,3.139012816292898833e+01
1.000000000000000000e+00,3.170380159105573270e+01,3.115456017085483964e+01,3.142918088095528617e+01
2.000000000000000000e+00,3.163672902243477836e+01,3.111625254494803272e+01,3.137649078369140554e+01
3.000000000000000000e+00,3.160906140463692893e+01,3.107950834546770480e+01,3.134428487505231686e+01
4.000000000000000000e+00,3.391651832035609715e+01,3.277198543548583842e+01,3.334425187792096779e+01


==> data/jalal_mean_psnr_ct_head_celeba.csv <==
0.000000000000000000e+00,3.906919997079032925e+00,3.561158888680594714e+00,3.734039442879813819e+00
1.000000000000000000e+00,-1.279877253940853166e-02,1.190929140363437000e-01,5.314707074846758417e-02
2.000000000000000000e+00,1.389623914446147523e-01,2.466087886265349027e-01,1.927855900355748275e-01
3.000000000000000000e+00,3.030288696289058947e+00,2.837638282775881038e+00,2.933963489532469993e+00
4.000000000000000000e+00,-2.180748530796634554e-01,-1.161748477390833756e+00,-6.899116652352486057e-01


==> data/jalal_mean_ssim_brain.csv <==
0.000000000000000000e+00,7.878321707248687744e-01,7.513428038358688221e-01,7.695570290088653564e-01,7.249252295494079679e-01,7.333388161659241122e-01,7.533992098569870510e-01
1.000000000000000000e+00,7.801305329799652633e-01,7.424266415834427368e-01,7.561379867792129561e-01,7.199498367309570268e-01,7.224880307912826538e-01,7.442266057729721718e-01
2.000000000000000000e+00,7.785780286788940296e-01,7.476118099689483820e-01,7.711950230598449973e-01,7.254268443584441783e-01,7.335158407688140425e-01,7.512655093669892148e-01
3.000000000000000000e+00,7.878200274705886574e-01,7.538469219207764027e-01,7.726376712322234885e-01,7.267321741580963224e-01,7.345665198564529375e-01,7.551206629276275839e-01
4.000000000000000000e+00,7.871073836088180453e-01,7.543852740526199030e-01,7.716596573591232300e-01,7.251738089323044312e-01,7.331062549352646007e-01,7.542864757776260864e-01


==> data/jalal_mean_ssim_brain_celeba.csv <==
0.000000000000000000e+00,-3.768638372421251326e-03,1.102074146270748400e-02,-4.342220485210424030e-02,-1.460273265838640810e-03,-2.916924357414307778e-03,-8.109459877014191589e-03
1.000000000000000000e+00,8.131293058395328011e-03,1.099693834781645396e-02,-8.338645100593566895e-03,3.177683353424054502e-03,5.533693432807962331e-03,3.900192618370046382e-03
2.000000000000000000e+00,4.929279685020437896e-03,2.393665909767084266e-03,-3.483978271484378109e-02,-6.921054124832126675e-03,-8.346938490867539251e-03,-8.556965947151185317e-03
3.000000000000000000e+00,-2.600274682044934060e-03,7.796841859817327247e-04,-2.401094317436214265e-02,-2.263005971908538250e-03,-6.544907093048113467e-03,-6.927889347076399314e-03
4.000000000000000000e+00,9.392414689064043642e-03,-5.284010767936719866e-03,-1.779514312744145954e-02,-4.623506665229815127e-03,-6.028445959091244255e-03,-4.867738366127039203e-03


==> data/jalal_mean_ssim_corpd.csv <==
0.000000000000000000e+00,7.705875647068023415e-01,7.293615627288818626e-01,7.391145133972167880e-01,6.886933380365372059e-01,6.960484158992766845e-01,7.247610789537429765e-01
1.000000000000000000e+00,7.697448593378066750e-01,7.226437532901763827e-01,7.297758191823959795e-01,6.848247998952865512e-01,6.907253897190094305e-01,7.195429242849350482e-01
2.000000000000000000e+00,7.691198891401290760e-01,7.284165686368941905e-01,7.409012168645858765e-01,6.895288074016571178e-01,6.977079957723617554e-01,7.251348955631256032e-01
3.000000000000000000e+00,7.701382827758789240e-01,7.294580453634261774e-01,7.397996354103087979e-01,6.868565046787261652e-01,6.941572999954224166e-01,7.240819536447524740e-01
4.000000000000000000e+00,7.700126397609711182e-01,7.289771836996078447e-01,7.416505962610244751e-01,6.850765204429626332e-01,6.926213526725768510e-01,7.236676585674285400e-01


==> data/jalal_mean_ssim_corpd_celeba.csv <==
0.000000000000000000e+00,-2.361857891082230765e-04,-8.060528635978725376e-03,-1.467875897884363123e-02,-1.183840751647957656e-02,-1.561717450618738123e-02,-1.008621108531950784e-02
1.000000000000000000e+00,-1.138322949409409368e-03,2.198389172553993909e-03,5.008277893066348518e-03,-1.007794737815859154e-02,-8.212809562683109910e-03,-2.444482564926153591e-03
2.000000000000000000e+00,-3.328850865364052503e-03,3.562512397766171013e-03,-1.514029145240780583e-02,-1.604810416698454478e-02,-2.452506005764010233e-02,-1.109595882892606619e-02
3.000000000000000000e+00,2.504655122756993535e-03,-2.057779431342998677e-03,-3.134789466857856866e-03,-8.971058726310654485e-03,-8.263322710990950171e-03,-3.984459042549093680e-03
4.000000000000000000e+00,6.566274166107111121e-03,-2.716537714004485515e-03,-7.575852870941202077e-03,-1.219459950923917901e-02,-1.179013073444357129e-02,-5.542169332504265009e-03


==> data/jalal_mean_ssim_corpdfs.csv <==
0.000000000000000000e+00,6.997786724567413019e-01,6.379046154022216530e-01,6.457101255655288696e-01,5.887694185972214278e-01,5.895953655242920366e-01,6.323516395092010356e-01
1.000000000000000000e+00,6.927330404520034568e-01,6.271326857805251676e-01,6.426053690910339400e-01,5.791604462265967923e-01,5.701173281669617010e-01,6.223497739434242781e-01
2.000000000000000000e+00,7.036162739992142257e-01,6.432534551620483487e-01,6.531809771060943515e-01,5.965281870961188782e-01,5.959864330291747558e-01,6.385130652785300231e-01
3.000000000000000000e+00,7.052158641815186035e-01,6.457345831394195601e-01,6.528308743238449008e-01,5.963374793529510054e-01,5.912948393821716442e-01,6.382827280759811872e-01
4.000000000000000000e+00,7.132085472345351951e-01,6.575654721260071334e-01,6.648972201347350675e-01,6.038056457042694225e-01,6.025529754161834672e-01,6.484059721231461015e-01


==> data/jalal_mean_ssim_corpdfs_celeba.csv <==
0.000000000000000000e+00,2.512502312660225279e-02,3.205841124057773328e-02,2.050864756107328990e-02,2.627110302448265600e-02,2.911096274852753574e-02,2.661482954025269285e-02
1.000000000000000000e+00,3.486465871334076816e-02,4.396490395069130308e-02,2.121115446090693357e-02,3.469590634107588834e-02,4.287966251373287463e-02,3.552325719594955078e-02
2.000000000000000000e+00,1.991143345832824263e-02,2.530503094196323577e-02,1.148293673992162311e-02,1.432492762804038477e-02,1.086953282356262207e-02,1.637877231836322098e-02
3.000000000000000000e+00,1.892325043678277918e-02,2.929624855518342397e-02,1.826999306678778190e-02,1.877660751342780099e-02,3.125825822353356376e-02,2.330487155914306996e-02
4.000000000000000000e+00,9.366489648819031899e-03,1.305467903614043745e-02,2.671879529953069543e-03,6.418689489364637346e-03,1.332763910293577325e-02,8.967875361442589552e-03


==> data/jalal_mean_ssim_ct.csv <==
0.000000000000000000e+00,7.659090714795249166e-01,7.575542373316628275e-01,7.617316544055938721e-01
1.000000000000000000e+00,7.636953123978206248e-01,7.552386053970882029e-01,7.594669588974544139e-01
2.000000000000000000e+00,7.629929414817264721e-01,7.549722313880919966e-01,7.589825864349092344e-01
3.000000000000000000e+00,7.626600759369986937e-01,7.543062925338744895e-01,7.584831842354365916e-01
4.000000000000000000e+00,7.879018340791974495e-01,7.817734701292855526e-01,7.848376521042415010e-01


==> data/jalal_mean_ssim_ct_celeba.csv <==
0.000000000000000000e+00,3.196040987968440383e-02,3.039395553725110499e-02,3.117718270846775441e-02
1.000000000000000000e+00,-5.394126687731093384e-03,-1.011296595845900814e-02,-7.753546323095050763e-03
2.000000000000000000e+00,-6.682672670909273194e-03,-1.027347275188983389e-02,-8.478072711399553540e-03
3.000000000000000000e+00,2.776803118841986162e-02,2.250547834805083358e-02,2.513675476823534760e-02
4.000000000000000000e+00,-6.265232392719810584e-03,-2.019401107515605975e-02,-1.322962173393793517e-02


==> data/jalal_mean_ssim_ct_head.csv <==
0.000000000000000000e+00,6.734592522893633193e-01,6.622161895036697832e-01,6.678377208965164957e-01
1.000000000000000000e+00,6.735155722924641708e-01,6.629451377051217564e-01,6.682303549987929081e-01
2.000000000000000000e+00,6.717922504459108435e-01,6.610338049275534811e-01,6.664130276867321623e-01
3.000000000000000000e+00,6.712104184286934450e-01,6.600938575608389369e-01,6.656521379947661909e-01
4.000000000000000000e+00,7.751538787569318689e-01,7.508263583694185783e-01,7.629901185631752236e-01


==> data/jalal_mean_ssim_ct_head_celeba.csv <==
0.000000000000000000e+00,1.670884447438376608e-01,1.685637938124792123e-01,1.678261192781584366e-01
1.000000000000000000e+00,-9.369369064059496210e-04,9.824237653186518315e-04,2.274342945635110524e-05
2.000000000000000000e+00,7.726202266556847498e-03,9.898788588387552601e-03,8.812495427472200049e-03
3.000000000000000000e+00,1.283619693347386459e-01,1.303026395184653241e-01,1.293323044266019850e-01
4.000000000000000000e+00,-1.489687391689842322e-02,-4.024642535618372374e-02,-2.757164963654107348e-02


==> data/mean_psnr_brain.csv <==
0.000000000000000000e+00,3.269086428070068706e+01,3.066292722702026197e+01,3.278792146682739173e+01,3.013972808456420793e+01,3.070646324157714702e+01,3.139758086013794269e+01
1.000000000000000000e+00,3.295759038543700825e+01,3.097860800170898443e+01,3.293816687393188403e+01,3.029644962692260890e+01,3.072120191955566426e+01,3.157840336151123140e+01
2.000000000000000000e+00,3.290706777191162047e+01,3.101759488296508849e+01,3.293612526702880672e+01,3.042768801498413112e+01,3.101837575149536264e+01,3.166137033767699904e+01
3.000000000000000000e+00,3.296016222000122298e+01,3.109368804931640540e+01,3.285042508697510044e+01,3.026789612960815390e+01,3.088024217224121060e+01,3.161048273162841582e+01
4.000000000000000000e+00,3.273007614898681794e+01,3.105454254913330203e+01,3.259758935928344670e+01,3.043403283691406358e+01,3.094877560424804841e+01,3.155300329971314000e+01


==> data/mean_psnr_brain_celeba.csv <==
0.000000000000000000e+00,-5.913447151184101358e-01,1.019376274108889646e+00,1.266220165252683216e+00,1.145873676300048771e+00,1.008378784179690513e+00,7.697008369445803577e-01
1.000000000000000000e+00,-1.543841663360591809e+00,4.699288215637196231e-01,7.409525871276869680e-01,8.960950660705542248e-01,9.790635833740246596e-01,3.084396789550787332e-01
2.000000000000000000e+00,-1.642140216827392862e+00,5.418725204467769174e-01,6.589605827331581622e-01,9.585257377624500919e-01,7.594272994995101556e-01,2.553291847229005040e-01
3.000000000000000000e+00,-6.403286666870116051e-01,7.416143531799335165e-01,4.653882560729982742e-01,9.699432601928705822e-01,2.826847915649430831e-01,3.638603988647467480e-01
4.000000000000000000e+00,-1.176857833862285929e-01,3.957239379882793173e-01,7.027948417663552050e-01,5.726520385742190911e-01,-3.067983741760258454e-01,2.493373321533198239e-01


==> data/mean_psnr_corpd.csv <==
0.000000000000000000e+00,3.251826469802856678e+01,3.159685831451416149e+01,3.241044808578491399e+01,3.092849048995971728e+01,3.153751746749878038e+01,3.179831581115722727e+01
1.000000000000000000e+00,3.280510578918457298e+01,3.173695661163329973e+01,3.257021249389648432e+01,3.099474414825439439e+01,3.157748020935058619e+01,3.193689985046386681e+01
2.000000000000000000e+00,3.228990370941161814e+01,3.152112247848510762e+01,3.232493662643432941e+01,3.096495358657836761e+01,3.156923855972290127e+01,3.173403099212646339e+01
3.000000000000000000e+00,3.244560765457153195e+01,3.156282447433471816e+01,3.241787442398071306e+01,3.092515069961547880e+01,3.148250360107421741e+01,3.176679217071533046e+01
4.000000000000000000e+00,3.218530885314941514e+01,3.142207339096069418e+01,3.236332284545898119e+01,3.082180051803588938e+01,3.122359007644653417e+01,3.160321913681030281e+01


==> data/mean_psnr_corpd_celeba.csv <==
0.000000000000000000e+00,-4.962175216674822309e-01,-1.456169891357461665e-02,1.289965682983400086e+00,-1.533013954162605330e-01,-1.170523593902590420e+00,-1.089277053833015430e-01
1.000000000000000000e+00,-4.571458816528348734e-01,-1.028415794372534720e-01,1.156037597656251137e+00,-2.185100097656231810e-01,-1.225167736053467848e+00,-1.695255218505856420e-01
2.000000000000000000e+00,-7.169809226989727335e-01,2.577284278869633738e-01,1.306619232177730794e+00,-4.865150451642819007e-04,-1.275033946990966172e+00,-8.563074493408180665e-02
3.000000000000000000e+00,-1.506830101013179046e-01,1.112424850463860082e-01,1.155724487304688353e+00,-1.426175918579097868e-01,-1.773760276794433821e+00,-1.600187812805174414e-01
4.000000000000000000e+00,4.256339073181152344e-01,1.539694709777812420e-01,1.178262466430666677e+00,-1.374877586364746662e-01,-2.601787628173827471e+00,-1.962819084167478079e-01


==> data/mean_psnr_corpdfs.csv <==
0.000000000000000000e+00,3.107870194244384621e+01,2.951971513366699185e+01,3.075890041351318516e+01,2.889717815399169965e+01,2.899664844131469721e+01,2.985022881698608188e+01
1.000000000000000000e+00,3.140225573348999077e+01,2.975672758102416893e+01,3.096944767379760677e+01,2.904664427185058528e+01,2.920400834655761813e+01,3.007581672134399398e+01
2.000000000000000000e+00,3.131000165176391548e+01,2.970509211349487444e+01,3.095299792480468781e+01,2.914484663009643484e+01,2.925344047546386861e+01,3.007327575912475481e+01
3.000000000000000000e+00,3.133870314788818234e+01,2.969771689605713050e+01,3.103018993377685675e+01,2.906211111450195261e+01,2.916618415451049628e+01,3.005898104934691872e+01
4.000000000000000000e+00,3.170169005203247181e+01,3.024381217956543111e+01,3.125052217102050633e+01,2.955539365768432702e+01,2.925218898391723599e+01,3.040072140884399232e+01


==> data/mean_psnr_corpdfs_celeba.csv <==
0.000000000000000000e+00,5.513640975952149859e-01,1.519871929168701286e+00,1.218342861175536029e+00,1.404510566711426378e+00,1.087370689392088252e+00,1.156292028808593386e+00
1.000000000000000000e+00,-1.098106613159188782e-01,1.265254432678222685e+00,7.945746879577626487e-01,1.242017227172851790e+00,8.187402839660649079e-01,8.021551940917965862e-01
2.000000000000000000e+00,-1.397489814758294813e-01,1.393727241516110382e+00,8.818373451232908167e-01,1.220130710601807777e+00,7.746760826110836717e-01,8.261244796752926778e-01
3.000000000000000000e+00,4.416208801269547735e-01,1.405417503356932940e+00,8.071539192199708168e-01,1.235216354370116676e+00,5.446686820983899224e-01,8.868154678344730701e-01
4.000000000000000000e+00,1.601882781982411075e-01,7.527375640869138351e-01,5.312181854248052559e-01,6.398266105651835289e-01,-6.013937377929678973e-02,4.047662528991693986e-01


==> data/mean_psnr_ct.csv <==
0.000000000000000000e+00,3.628690158843993885e+01,3.516423450469970646e+01,3.572556804656981910e+01
1.000000000000000000e+00,3.630218828201294201e+01,3.521882593154906971e+01,3.576050710678100586e+01
2.000000000000000000e+00,3.629096727371215536e+01,3.517820539474487163e+01,3.573458633422850994e+01
3.000000000000000000e+00,3.626675359725952319e+01,3.513098245620727766e+01,3.569886802673340043e+01
4.000000000000000000e+00,3.614011169433593551e+01,3.492244258880614893e+01,3.553127714157103867e+01


==> data/mean_psnr_ct_celeba.csv <==
0.000000000000000000e+00,-5.899357795715332031e-01,-9.920810699462876414e-01,-7.910084247589104223e-01
1.000000000000000000e+00,-6.058116340637198505e-01,-1.010353717803951668e+00,-8.080826759338357590e-01
2.000000000000000000e+00,-6.019480514526307502e-01,-9.324038314819347306e-01,-7.671759414672827404e-01
3.000000000000000000e+00,-5.792214012146033042e-01,-9.289006805419930402e-01,-7.540610408782981722e-01
4.000000000000000000e+00,-5.978838920593219086e-01,-9.287888336181637783e-01,-7.633363628387428435e-01


==> data/mean_psnr_ct_head.csv <==
0.000000000000000000e+00,3.485132669448852738e+01,3.158088001251220689e+01,3.321610335350036536e+01
1.000000000000000000e+00,3.487220802307128764e+01,3.168370708465576158e+01,3.327795755386352283e+01
2.000000000000000000e+00,3.492960334777831832e+01,3.178640455245971808e+01,3.335800395011901998e+01
3.000000000000000000e+00,3.477647718429565771e+01,3.140441026687621928e+01,3.309044372558594205e+01
4.000000000000000000e+00,3.475566574096679773e+01,3.128778028488159180e+01,3.302172301292419831e+01


==> data/mean_psnr_ct_head_celeba.csv <==
0.000000000000000000e+00,2.822700881958013497e-01,3.811476898193362217e-01,3.317088890075687857e-01
1.000000000000000000e+00,2.394602012634265975e-01,1.652485275268560372e-01,2.023543643951413173e-01
2.000000000000000000e+00,2.129792594909716286e-01,3.795656204223654129e-01,2.962724399566685207e-01
3.000000000000000000e+00,3.615237236022892375e-01,5.910975837707539426e-01,4.763106536865215901e-01
4.000000000000000000e+00,1.980209922790550081e-01,3.419085311889631384e-01,2.699647617340090733e-01


==> data/mean_ssim_brain.csv <==
0.000000000000000000e+00,8.653718036413192705e-01,8.075455842018127717e-01,8.644121187925338790e-01,7.830472565889358139e-01,7.792966092824935576e-01,8.199346745014191029e-01
1.000000000000000000e+00,8.767481309175491067e-01,8.203749550580978767e-01,8.694434338808059159e-01,7.858328803777694382e-01,7.735972368717193293e-01,8.251993274211884000e-01
2.000000000000000000e+00,8.765343157052993828e-01,8.246442168951034768e-01,8.700533739328384364e-01,7.961732236146926711e-01,7.925265733003615809e-01,8.319863406896590430e-01
3.000000000000000000e+00,8.748521447181701882e-01,8.209086564779282114e-01,8.658675748109817549e-01,7.855118286609649170e-01,7.837415760755539473e-01,8.261763561487196483e-01
4.000000000000000000e+00,8.695887850522995288e-01,8.225801237821579459e-01,8.608103359937667731e-01,7.946800425052642503e-01,7.891453379392623368e-01,8.273609250545501670e-01


==> data/mean_ssim_brain_celeba.csv <==
0.000000000000000000e+00,9.595739364623989687e-03,3.379349267482756325e-02,2.580890190601348166e-02,2.595434725284584410e-02,2.414948272705086385e-02,2.386039278507234851e-02
1.000000000000000000e+00,-1.020918917655944114e-02,1.700435471534722520e-02,1.837904202938089870e-02,2.024605286121372583e-02,2.909009480476387743e-02,1.490207104682925686e-02
2.000000000000000000e+00,-2.498118996620224408e-03,2.340257894992825438e-02,1.835959255695340797e-02,1.821659576892853405e-02,1.385300362110142292e-02,1.426673038005827829e-02
3.000000000000000000e+00,8.642053008079519927e-03,2.498600459098809790e-02,1.983020484447484133e-02,2.356444513797761875e-02,-4.618892073631308826e-03,1.448076310157775382e-02
4.000000000000000000e+00,1.789179503917692760e-02,1.583163738250725761e-02,2.456217098236079810e-02,5.165378808975273905e-03,-3.312443482875815359e-02,6.065309476852420896e-03


==> data/mean_ssim_corpd.csv <==
0.000000000000000000e+00,8.218046057224274170e-01,7.860648937225341859e-01,7.999499566555022811e-01,7.489023637771606845e-01,7.618305462598801148e-01,7.837104732275009811e-01
1.000000000000000000e+00,8.296294465065002788e-01,7.901882407665252739e-01,8.044587489366531452e-01,7.508634369373321515e-01,7.623984407186508161e-01,7.875076627731323331e-01
2.000000000000000000e+00,8.149491677284240732e-01,7.827621610164642307e-01,7.968827583789825919e-01,7.498203860521316377e-01,7.625424034595489342e-01,7.813913753271103380e-01
3.000000000000000000e+00,8.201636239290237551e-01,7.844211045503616253e-01,7.996854469776153440e-01,7.477455437183380127e-01,7.583521676063537109e-01,7.820735773563384230e-01
4.000000000000000000e+00,8.117976937294005824e-01,7.804778845310210711e-01,7.972076157331466906e-01,7.446295670270919320e-01,7.532346162796020872e-01,7.774694754600524060e-01


==> data/mean_ssim_corpd_celeba.csv <==
0.000000000000000000e+00,2.140238761901835929e-03,5.458463549613989940e-03,3.803072845935828727e-02,-4.620385646820102110e-03,-2.935436463356022596e-02,2.330936098098757014e-03
1.000000000000000000e+00,4.850477576255785017e-03,3.067495465278624600e-03,3.431265175342557150e-02,-7.535008788108865652e-03,-2.970778083801273173e-02,9.975670337676767908e-04
2.000000000000000000e+00,6.315755486488328074e-03,1.659866118431096993e-02,4.037471365928646527e-02,1.417257905006463758e-03,-2.915661764144894530e-02,7.109954118728656174e-03
3.000000000000000000e+00,1.349771428108215154e-02,1.105430650711058949e-02,3.686405646800994251e-02,-1.536185979843174287e-03,-3.998065340518941468e-02,3.979847574234018741e-03
4.000000000000000000e+00,3.009343934059149905e-02,1.567737531661994588e-02,3.903089427947992185e-02,-9.224128723144264796e-04,-5.592931294441227941e-02,5.589996623992931832e-03


==> data/mean_ssim_corpdfs.csv <==
0.000000000000000000e+00,7.221698642373085564e-01,6.408059678673744264e-01,6.784091834425926004e-01,5.837110765576362104e-01,5.909964594841002894e-01,6.432185103178024166e-01
1.000000000000000000e+00,7.380573222637176745e-01,6.520339474678039648e-01,6.893690572977065889e-01,5.908595166802406151e-01,5.967913483381270812e-01,6.534222384095190739e-01
2.000000000000000000e+00,7.342788240313530279e-01,6.531015896797179865e-01,6.889150704145431403e-01,5.988961325883865872e-01,6.052902886867522758e-01,6.560963810801505591e-01
3.000000000000000000e+00,7.314032378196716477e-01,6.467245337963104523e-01,6.909037566781044415e-01,5.914788877367973541e-01,5.992898104190826913e-01,6.519600452899932952e-01
4.000000000000000000e+00,7.519755587577819922e-01,6.811456549167632657e-01,7.040218694210051975e-01,6.226024158596992208e-01,6.249387711882591345e-01,6.769368540287017399e-01


==> data/mean_ssim_corpdfs_celeba.csv <==
0.000000000000000000e+00,4.174882429838178144e-02,7.378783988952630768e-02,5.411814552545546331e-02,7.442775052785877143e-02,6.609398293495183374e-02,6.203530863523483430e-02
1.000000000000000000e+00,2.147773325443269599e-02,6.280068832635876674e-02,3.990372484922410923e-02,6.685091602802273325e-02,5.857190966606140581e-02,4.992099442481993943e-02
2.000000000000000000e+00,2.216538518667221513e-02,6.465396368503573132e-02,4.247720241546637521e-02,6.305941790342328712e-02,5.441327559947972681e-02,4.935384895801546434e-02
3.000000000000000000e+00,3.593404209613793032e-02,6.980233466625207495e-02,3.969314670562740233e-02,6.744084048271181686e-02,5.453774434328073628e-02,5.348162165880199215e-02
4.000000000000000000e+00,1.700828814506527564e-02,3.269831740856177227e-02,2.533078581094749815e-02,3.191897308826452395e-02,1.846556729078296932e-02,2.508438634872440717e-02


==> data/mean_ssim_ct.csv <==
0.000000000000000000e+00,8.547130572795867964e-01,8.335111057758330944e-01,8.441120815277098899e-01
1.000000000000000000e+00,8.549227601289749456e-01,8.347088527679443759e-01,8.448158064484596608e-01
2.000000000000000000e+00,8.547229415178299039e-01,8.336876338720321522e-01,8.442052876949310836e-01
3.000000000000000000e+00,8.542172014713287354e-01,8.327225637435913264e-01,8.434698826074600309e-01
4.000000000000000000e+00,8.518303710222244751e-01,8.278337800502777455e-01,8.398320755362511658e-01


==> data/mean_ssim_ct_celeba.csv <==
0.000000000000000000e+00,-1.125824511051176646e-02,-2.591194689273834673e-02,-1.858509600162505659e-02
1.000000000000000000e+00,-1.110995590686802981e-02,-2.475217819213870740e-02,-1.793106704950336860e-02
2.000000000000000000e+00,-1.119511902332304132e-02,-2.304734528064722454e-02,-1.712123215198513293e-02
3.000000000000000000e+00,-1.078548252582545164e-02,-2.350448489189149726e-02,-1.714498370885847445e-02
4.000000000000000000e+00,-1.129790902137761677e-02,-2.497351765632638276e-02,-1.813571333885199977e-02


==> data/mean_ssim_ct_head.csv <==
0.000000000000000000e+00,8.855310887098312156e-01,7.871618473529815585e-01,8.363464680314063315e-01
1.000000000000000000e+00,8.860319316387176292e-01,7.958060520887374478e-01,8.409189918637275385e-01
2.000000000000000000e+00,8.880181646347046209e-01,8.070110315084457753e-01,8.475145980715752536e-01
3.000000000000000000e+00,8.861598920822143510e-01,7.829892772436142234e-01,8.345745846629142317e-01
4.000000000000000000e+00,8.842868113517761142e-01,7.822468608617783037e-01,8.332668361067772089e-01


==> data/mean_ssim_ct_head_celeba.csv <==
0.000000000000000000e+00,5.053660273551918714e-03,2.566070616245275104e-02,1.535718321800233488e-02
1.000000000000000000e+00,4.801937937736533435e-03,1.754580497741697886e-02,1.117387145757675615e-02
2.000000000000000000e+00,2.889283895492478216e-03,1.459484696388235747e-02,8.742065429687417843e-03
3.000000000000000000e+00,4.509341120719878582e-03,3.330658376216888428e-02,1.890796244144438143e-02
4.000000000000000000e+00,4.114900827407841355e-03,1.056197464466090974e-02,7.338437736034375547e-03

